Machine Learning to Predict Aerodynamic Stall

A convolutional autoencoder is trained using a database of airfoil aerodynamic simulations and assessed in terms of overall accuracy and interpretability. The goal is to predict the stall and to investigate the ability of the autoencoder to distinguish between the linear and non-linear response of the airfoil pressure distribution to changes in the angle of attack. After a sensitivity analysis on the learning infrastructure, we investigate the latent space identified by the autoencoder targeting extreme compression rates, i.e. very low-dimensional reconstructions. We also propose a strategy to use the decoder to generate new synthetic airfoil geometries and aerodynamic solutions by interpolation and extrapolation in the latent representation learned by the autoencoder.

==> Plots/AeroForces_n0012.dat <==
0   -0.000000   0.010852
1   0.109073   0.010928
2   0.217737   0.011150
3   0.325638   0.011528
4   0.432438   0.012076
5   0.537863   0.012811
6   0.641721   0.013740
7   0.743676   0.014871
8   0.843314   0.016212
9   0.940119   0.017781
10   1.033349   0.019605
11   1.122164   0.021726
12   1.205473   0.024207
13   1.281739   0.027150
14   1.348416   0.030731
15   1.401969   0.035299
16   1.435756   0.041579
17   1.437111   0.051120
18   1.386806   0.067306
19   1.268860   0.095532
20   1.086631   0.142569
21   0.867424   0.216112
22   0.791893   0.265473
23   0.777754   0.297682
24   0.778023   0.325500
25   0.783746   0.351820
26   0.792196   0.377266
27   0.801819   0.402427
28   0.811876   0.427411
29   0.821875   0.452460
30   0.831852   0.477433


==> Plots/AeroForces_n0014.dat <==
0   0.000000   0.010792
1   0.108418   0.010860
2   0.216532   0.011057
3   0.324035   0.011389
4   0.430610   0.011867
5   0.535975   0.012498
6   0.639818   0.013288
7   0.741834   0.014245
8   0.841633   0.015378
9   0.938735   0.016702
10   1.032655   0.018243
11   1.122551   0.020036
12   1.207467   0.022137
13   1.286046   0.024633
14   1.356377   0.027680
15   1.414986   0.031546
16   1.456008   0.036774
17   1.469635   0.044503
18   1.439570   0.057112
19   1.348452   0.078727
20   1.204138   0.112861
21   1.038741   0.160154
22   0.896790   0.214883
23   0.822770   0.261024
24   0.795622   0.296445
25   0.788136   0.326604
26   0.788969   0.354406
27   0.793742   0.381051
28   0.800699   0.407166
29   0.808651   0.432890
30   0.816941   0.458443


==> Plots/AeroForces_n0016.dat <==
0   0.000000   0.010797
1   0.107516   0.010859
2   0.214723   0.011037
3   0.321290   0.011334
4   0.426988   0.011761
5   0.531662   0.012321
6   0.634858   0.013019
7   0.736257   0.013864
8   0.835504   0.014867
9   0.932162   0.016043
10   1.025638   0.017416
11   1.115256   0.019024
12   1.200007   0.020921
13   1.278595   0.023199
14   1.348771   0.026000
15   1.407662   0.029597
16   1.449619   0.034481
17   1.465264   0.041649
18   1.441420   0.053029
19   1.364866   0.071712
20   1.244159   0.099897
21   1.110280   0.136623
22   0.988901   0.179047
23   0.896856   0.222589
24   0.840633   0.262370
25   0.811881   0.297103
26   0.799565   0.328134
27   0.796308   0.356887
28   0.797958   0.384343
29   0.802295   0.410992
30   0.808289   0.437239


==> Plots/AeroForces_n0018.dat <==
0   0.000000   0.010915
1   0.106142   0.010973
2   0.211961   0.011135
3   0.317132   0.011408
4   0.421460   0.011799
5   0.524771   0.012311
6   0.626713   0.012951
7   0.726829   0.013728
8   0.824796   0.014654
9   0.920118   0.015745
10   1.012269   0.017032
11   1.100403   0.018552
12   1.183614   0.020370
13   1.260226   0.022578
14   1.328252   0.025345
15   1.384284   0.028947
16   1.422666   0.033881
17   1.435360   0.041097
18   1.410169   0.052346
19   1.341243   0.069775
20   1.239210   0.094490
21   1.129531   0.125256
22   1.029864   0.159995
23   0.948007   0.196740
24   0.886999   0.233374
25   0.846208   0.268275
26   0.821623   0.300825
27   0.808702   0.331305
28   0.803383   0.360159
29   0.802832   0.387879
30   0.805154   0.414815


==> Plots/LatVar_1D.dat <==
0.0     -0.05222294     -0.042759497     -0.038763557     -0.038761903
1.0     -0.07871558     -0.06996277     -0.06077034     -0.051879473
2.0     -0.11484039     -0.10840774     -0.10088977     -0.09374911
3.0     -0.15344715     -0.1483461     -0.14253072     -0.13694096
4.0     -0.19405898     -0.18836308     -0.18343669     -0.17972673
5.0     -0.2367836     -0.22982582     -0.22314984     -0.2186865
6.0     -0.278261     -0.26959956     -0.26372868     -0.25991693
7.0     -0.32007173     -0.31016043     -0.30496407     -0.30275118
8.0     -0.36332816     -0.35295042     -0.34710547     -0.34588626
9.0     -0.40751633     -0.39674643     -0.39140278     -0.3898495
10.0     -0.45385954     -0.44125363     -0.43620735     -0.43548727
11.0     -0.503224     -0.48818952     -0.48225063     -0.48181435
12.0     -0.5540643     -0.5359614     -0.5283234     -0.52671504
13.0     -0.61053514     -0.5871525     -0.57715297     -0.57503104
14.0     -0.67250466     -0.6425736     -0.62980425     -0.6278393
15.0     -0.73895776     -0.7020798     -0.68716335     -0.6853887
16.0     -0.8329425     -0.7709458     -0.7530205     -0.75242496
17.0     -0.96559584     -0.8871404     -0.85979676     -0.86174667
18.0     -1.1272998     -1.0328255     -0.9949771     -0.99264944
19.0     -1.3227986     -1.2037045     -1.1528846     -1.1389941
20.0     -1.6331965     -1.4138979     -1.3207855     -1.2871648
21.0     -2.1340797     -1.6836234     -1.5282925     -1.446409
22.0     -2.4986193     -1.9825366     -1.7307757     -1.6138568
23.0     -2.6804924     -2.26614     -1.9338834     -1.7616636
24.0     -2.799508     -2.460163     -2.1269984     -1.9076937
25.0     -2.8856516     -2.595858     -2.2926779     -2.0450034
26.0     -2.9482381     -2.6975043     -2.4191952     -2.1788416
27.0     -2.9977105     -2.7802534     -2.5209985     -2.2919188
28.0     -3.0366368     -2.8421698     -2.603204     -2.3854203
29.0     -3.0678644     -2.890842     -2.6719303     -2.4624429
30.0     -3.091352     -2.9285638     -2.7316484     -2.5318925

==> Plots/V1_vs_Cl.dat <==
   -0.000000    -0.05222294  0.000000    -0.042759497 0.000000     -0.038763557 0.000000      -0.038761903
   0.109073     -0.07871558  0.108418    -0.06996277  0.107516    -0.06077034   0.106142    -0.051879473
   0.217737     -0.11484039  0.216532    -0.10840774  0.214723    -0.10088977   0.211961    -0.09374911
   0.325638     -0.15344715  0.324035    -0.1483461   0.321290   -0.14253072    0.317132    -0.13694096
   0.432438     -0.19405898  0.430610    -0.18836308  0.426988    -0.18343669   0.421460    -0.17972673
   0.537863     -0.2367836   0.535975   -0.22982582   0.531662   -0.22314984    0.524771   -0.2186865
   0.641721     -0.278261    0.639818  -0.26959956    0.634858  -0.26372868     0.626713   -0.25991693
   0.743676     -0.32007173  0.741834    -0.31016043  0.736257    -0.30496407   0.726829   -0.30275118
   0.843314     -0.36332816  0.841633    -0.35295042  0.835504    -0.34710547   0.824796   -0.34588626
   0.940119     -0.40751633  0.938735    -0.39674643  0.932162    -0.39140278   0.920118   -0.3898495
    1.033349     -0.45385954  1.032655    -0.44125363  1.025638    -0.43620735   1.012269   -0.43548727
    1.122164     -0.503224    1.122551  -0.48818952    1.115256  -0.48225063     1.100403  -0.48181435
    1.205473     -0.5540643   1.207467   -0.5359614    1.200007  -0.5283234      1.183614  -0.52671504
    1.281739     -0.61053514  1.286046    -0.5871525   1.278595   -0.57715297    1.260226  -0.57503104
    1.348416     -0.67250466  1.356377    -0.6425736   1.348771   -0.62980425    1.328252  -0.6278393
    1.401969     -0.73895776  1.414986    -0.7020798   1.407662   -0.68716335    1.384284  -0.6853887
    1.435756     -0.8329425   1.456008   -0.7709458    1.449619  -0.7530205      1.422666  -0.75242496
    1.437111     -0.96559584  1.469635    -0.8871404   1.465264   -0.85979676    1.435360   -0.86174667
    1.386806     -1.1272998   1.439570   -1.0328255    1.441420  -0.9949771      1.410169 -0.99264944
    1.268860     -1.3227986   1.348452   -1.2037045    1.364866  -1.1528846      1.341243 -1.1389941
    1.086631     -1.6331965   1.204138   -1.4138979    1.244159  -1.3207855      1.239210 -1.2871648
    0.867424     -2.1340797   1.038741   -1.6836234    1.110280  -1.5282925      1.129531 -1.446409
    0.791893     -2.4986193   0.896790   -1.9825366    0.988901  -1.7307757      1.029864 -1.6138568
    0.777754     -2.6804924   0.822770   -2.26614      0.896856 -1.9338834       0.948007 -1.7616636
    0.778023     -2.799508    0.795622  -2.460163      0.840633 -2.1269984       0.886999 -1.9076937
    0.783746     -2.8856516   0.788136   -2.595858     0.811881 -2.2926779       0.846208 -2.0450034
    0.792196     -2.9482381   0.788969   -2.6975043    0.799565  -2.4191952      0.821623 -2.1788416
    0.801819     -2.9977105   0.793742   -2.7802534    0.796308  -2.5209985      0.808702 -2.2919188
    0.811876     -3.0366368   0.800699   -2.8421698    0.797958  -2.603204       0.803383 -2.3854203
    0.821875     -3.0678644   0.808651   -2.890842     0.802295 -2.6719303       0.802832 -2.4624429
    0.831852     -3.091352    0.816941  -2.9285638     0.808289 -2.7316484       0.805154 -2.5318925

==> Plots/cfdM0p3_static_dim.dat <==
0	0.170197	0.009803
5	0.764950	0.011977
10	1.320431	0.018429
13	1.582232	0.026507
15	1.669581	0.036955
16	1.659457	0.046240
17	1.586392	0.062210
18	1.031246	0.158075
19	0.992897	0.196871
20	0.947221	0.217952
22	0.926292	0.270452
25	0.914463	0.353513
28	0.909076	0.444917
30	0.915542	0.502215
32	0.923022	0.560832
35	0.928940	0.651007
38	0.929535	0.746791
40	0.930816	0.800854

==> Plots/cfd_nasa_M0p3_static.dat <==
0 0.17027027027027009
4 0.6513513513513514
8 1.1162162162162161
10 1.3324324324324324
12 1.5216216216216218
14 1.6621621621621623
15 1.6972972972972975
16 1.6891891891891893
17 1.618918918918919
18 1.145945945945946
20 1.0486486486486486

==> Plots/expM0p3_static.dat <==
0.0724637681159428 0.11081081081081079
1.9565217391304346 0.31081081081081074
3.8888888888888884 0.527027027027027
5.942028985507245 0.7513513513513512
7.898550724637681 0.972972972972973
9.879227053140095 1.1864864864864866
11.884057971014492 1.3783783783783785
12.85024154589372 1.4702702702702704
13.864734299516908 1.5486486486486488
14.806763285024154 1.6135135135135137
15.314009661835748 1.6405405405405407
15.869565217391305 1.656756756756757
16.32850241545894 1.3675675675675676
16.763285024154587 1.2297297297297298
17.801932367149757 1.1405405405405404
18.816425120772948 1.0972972972972972
19.75845410628019 1.0783783783783782

==> Plots/unst_cfdM0p3_correct.dat <==
17.04057097	1.874196249
17.04614609	1.874622149
17.05171687	1.875047283
17.0572833	1.87547208
17.06284537	1.875895222
17.06840309	1.87631856
17.07395645	1.876741285
17.07950544	1.87716386
17.08505007	1.877584517
17.09059033	1.878005073
17.09612621	1.878424379
17.10165772	1.878842816
17.10718485	1.879258635
17.11270759	1.87967468
17.11822595	1.880089689
17.12373991	1.880505626
17.12924949	1.880919432
17.13475466	1.881333141
17.14025543	1.881745961
17.1457518	1.882158408
17.15124376	1.882569039
17.15673131	1.882979999
17.16221445	1.883390687
17.16769317	1.88380154
17.17316746	1.884210955
17.17863734	1.884621208
17.18410278	1.885030369
17.1895638	1.885439496
17.19502037	1.885846657
17.20047252	1.886253626
17.20592021	1.886659964
17.21136347	1.887065307
17.21680228	1.887470171
17.22223663	1.887872891
17.22766653	1.888275618
17.23309197	1.888676992
17.23851295	1.889077554
17.24392947	1.889476523
17.24934152	1.889875099
17.25474909	1.890271985
17.2601522	1.890669021
17.26555082	1.891063155
17.27094496	1.891455319
17.27633462	1.891848231
17.28171979	1.892241689
17.28710046	1.89263305
17.29247665	1.8930233
17.29784833	1.893414392
17.30321551	1.893805409
17.30857819	1.894196264
17.31393636	1.894588414
17.31929002	1.894980114
17.32463917	1.895372532
17.32998379	1.895763957
17.3353239	1.896152537
17.34065948	1.896538716
17.34599053	1.896919698
17.35131705	1.897298388
17.35663904	1.897674766
17.36195649	1.898049813
17.3672694	1.898425397
17.37257776	1.898800363
17.37788158	1.899177348
17.38318084	1.899555787
17.38847556	1.899935469
17.39376571	1.900315453
17.3990513	1.900696556
17.40433233	1.901075888
17.4096088	1.901455533
17.41488069	1.901833688
17.42014801	1.902210387
17.42541075	1.902585297
17.43066891	1.902959105
17.43592249	1.903330481
17.44117148	1.903701507
17.44641589	1.904071296
17.45165569	1.904440588
17.45689091	1.904808858
17.46212152	1.905175688
17.46734753	1.905540594
17.47256894	1.905904623
17.47778573	1.906268083
17.48299791	1.90662972
17.48820548	1.906990073
17.49340843	1.907350963
17.49860676	1.90771265
17.50380046	1.908071919
17.50898953	1.90843203
17.51417397	1.90879219
17.51935378	1.909151279
17.52452895	1.909510467
17.52969947	1.909866197
17.53486536	1.910222131
17.54002659	1.910578231
17.54518318	1.910929488
17.55033511	1.911281299
17.55548238	1.911631413
17.56062499	1.911982385
17.56576294	1.912331241
17.57089622	1.912676958
17.57602484	1.913020994
17.58114878	1.913364247
17.58626804	1.913707424
17.59138262	1.914049507
17.59649252	1.914391072
17.60159774	1.914734532
17.60669827	1.915075623
17.6117941	1.915417062
17.61688524	1.915758552
17.62197168	1.916099555
17.62705343	1.916440307
17.63213046	1.91677935
17.63720279	1.917116779
17.64227041	1.917453525
17.64733331	1.917788773
17.6523915	1.918122879
17.65744497	1.918456184
17.66249371	1.918787901
17.66753773	1.919118528
17.67257701	1.919448653
17.67761157	1.919777865
17.68264139	1.920106176
17.68766647	1.920432637
17.69268681	1.920758524
17.6977024	1.921083122
17.70271325	1.921406866
17.70771934	1.921730141
17.71272068	1.922053082
17.71771727	1.922375345
17.72270909	1.922696939
17.72769615	1.923017373
17.73267844	1.923338989
17.73765596	1.92366054
17.74262871	1.923981544
17.74759669	1.924302197
17.75255989	1.924621924
17.7575183	1.92494195
17.76247193	1.925259033
17.76742077	1.925574893
17.77236482	1.925890453
17.77730407	1.926203183
17.78223853	1.926516025
17.78716819	1.926824524
17.79209305	1.927133161
17.7970131	1.927439932
17.80192833	1.927745016
17.80683876	1.928050157
17.81174437	1.92835391
17.81664517	1.928655643
17.82154114	1.928957947
17.82643229	1.92926093
17.83131861	1.929562195
17.8362001	1.929864651
17.84107675	1.930169204
17.84594857	1.930471198
17.85081555	1.930774338
17.85567769	1.931076574
17.86053498	1.931374202
17.86538742	1.931671974
17.87023502	1.931973352
17.87507775	1.932270454
17.87991563	1.932567517
17.88474865	1.932865288
17.88957681	1.933163893
17.8944001	1.933462606
17.89921852	1.93376109
17.90403207	1.934056436
17.90884074	1.93434863
17.91364454	1.934637058
17.91844345	1.934922372
17.92323748	1.9352029
17.92802662	1.935480998
17.93281087	1.93575711
17.93759023	1.936030375
17.94236469	1.93630224
17.94713426	1.93657397
17.95189892	1.936846001
17.95665867	1.937118963
17.96141352	1.937392491
17.96616346	1.937665297
17.97090849	1.937937067
17.97564859	1.938211248
17.98038378	1.93848524
17.98511405	1.938760469
17.98983939	1.939036529
17.9945598	1.9393117
17.99927528	1.93958661
18.00398583	1.939854694
18.00869144	1.940127549
18.01339211	1.940398307
18.01808784	1.940667907
18.02277862	1.940936187
18.02746445	1.941205154
18.03214534	1.941476308
18.03682126	1.941741999
18.04149223	1.94200703
18.04615824	1.942272276
18.05081929	1.942534437
18.05547537	1.942794023
18.06012649	1.943049835
18.06477263	1.943303914
18.06941379	1.943556811
18.07404998	1.943808374
18.07868119	1.944055955
18.08330742	1.944299831
18.08792866	1.944545032
18.09254491	1.944787882
18.09715617	1.945026406
18.10176243	1.945264534
18.1063637	1.945502482
18.11095997	1.945740486
18.11555123	1.945981889
18.12013749	1.946218469
18.12471874	1.946456794
18.12929498	1.946699709
18.13386621	1.946940323
18.13843241	1.947179551
18.1429936	1.947418706
18.14754977	1.947658078
18.15210091	1.947899841
18.15664702	1.948142078
18.1611881	1.948385026
18.16572414	1.948625536
18.17025515	1.948866934
18.17478112	1.949104467
18.17930205	1.949341402
18.18381793	1.949578567
18.18832877	1.949814544
18.19283455	1.950049522
18.19733528	1.950283406
18.20183095	1.950517272
18.20632157	1.950750039
18.21080712	1.950979008
18.21528761	1.951203138
18.21976303	1.951422971
18.22423338	1.951640176
18.22869866	1.951857555
18.23315886	1.952075344
18.23761399	1.952288993
18.24206403	1.952504555
18.24650899	1.952713868
18.25094886	1.952925891
18.25538365	1.953137442
18.25981334	1.953347333
18.26423794	1.953558539
18.26865744	1.953770888
18.27307183	1.953982015
18.27748113	1.954195119
18.28188532	1.954409904
18.2862844	1.954621858
18.29067837	1.954836545
18.29506723	1.955052567
18.29945097	1.955271107
18.30382959	1.95548921
18.30820309	1.955704563
18.31257147	1.95592082
18.31693471	1.956135572
18.32129283	1.956348615
18.32564582	1.956558663
18.32999367	1.956765847
18.33433638	1.956970801
18.33867395	1.957171182
18.34300637	1.957370436
18.34733366	1.957565638
18.35165579	1.957757021
18.35597277	1.957941783
18.3602846	1.958123598
18.36459127	1.958303694
18.36889278	1.958482795
18.37318912	1.958661643
18.37748031	1.958840569
18.38176632	1.959025002
18.38604717	1.959204039
18.39032285	1.959385851
18.39459334	1.959570711
18.39885866	1.959751985
18.4031188	1.95993281
18.40737376	1.960114679
18.41162353	1.960295644
18.41586811	1.960475637
18.42010751	1.960655858
18.4243417	1.960835468
18.42857071	1.961014631
18.43279451	1.961193618
18.43701311	1.961370747
18.44122651	1.961547444
18.4454347	1.961721796
18.44963768	1.961894805
18.45383545	1.962065224
18.458028	1.96224133
18.46221534	1.962413435
18.46639746	1.962584984
18.47057436	1.962754261
18.47474603	1.962920172
18.47891247	1.963085789
18.48307369	1.963248312
18.48722967	1.963406792
18.49138041	1.963561116
18.49552592	1.963709448
18.49966619	1.963852302
18.50380122	1.964000697
18.507931	1.964146967
18.51205553	1.96429356
18.51617481	1.964444094
18.52028884	1.964596609
18.52439762	1.964749122
18.52850113	1.964899984
18.53259939	1.965050275
18.53669238	1.965199905
18.54078011	1.965357576
18.54486257	1.965503055
18.54893976	1.965651031
18.55301167	1.965787322
18.55707831	1.965926747
18.56113967	1.966068079
18.56519575	1.966210911
18.56924655	1.966352347
18.57329206	1.966491651
18.57733229	1.966631836
18.58136722	1.966769602
18.58539686	1.966908321
18.58942121	1.967047721
18.59344025	1.967184643
18.597454	1.967321695
18.60146244	1.96745469
18.60546558	1.967582958
18.60946341	1.967709578
18.61345593	1.967841519
18.61744313	1.96797222
18.62142502	1.968102718
18.6254016	1.968228326
18.62937285	1.968353963
18.63333878	1.968478558
18.63729938	1.968601451
18.64125466	1.9687234
18.64520461	1.968845503
18.64914922	1.968965436
18.6530885	1.96908469
18.65702244	1.969201915
18.66095105	1.969320239
18.66487431	1.969435512
18.66879222	1.969547388
18.67270479	1.969660569
18.67661201	1.969770459
18.68051388	1.969877917
18.68441039	1.969984936
18.68830155	1.970088654
18.69218734	1.970190983
18.69606778	1.970292203
18.69994285	1.970391689
18.70381256	1.970493363
18.70767689	1.970595125
18.71153586	1.970696662
18.71538945	1.970795488
18.71923767	1.970896121
18.72308051	1.970996547
18.72691796	1.971096618
18.73075004	1.97119546
18.73457673	1.971294983
18.73839803	1.971393358
18.74221394	1.971492776
18.74602446	1.971592072
18.74982959	1.971687958
18.75362932	1.971781912
18.75742365	1.971876068
18.76121257	1.971968787
18.7649961	1.972062395
18.76877421	1.97215567
18.77254692	1.972247345
18.77631422	1.972337857
18.7800761	1.972426602
18.78383257	1.972513751
18.78758362	1.972600382
18.79132925	1.972686549
18.79506946	1.972771859
18.79880424	1.972856863
18.80253359	1.972942067
18.80625752	1.973027217
18.80997601	1.973111372
18.81368907	1.973194586
18.81739669	1.973276936
18.82109888	1.97335945
18.82479562	1.973442484
18.82848692	1.973523802
18.83217277	1.973603879
18.83585318	1.973682159
18.83952814	1.973759932
18.84319764	1.97383678
18.84686169	1.9739121
18.85052028	1.973985978
18.85417342	1.974058547
18.85782109	1.974130409
18.8614633	1.974201918
18.86510004	1.97427308
18.86873131	1.974343425
18.87235712	1.974412382
18.87597745	1.974479547
18.87959231	1.97454492
18.88320168	1.974608742
18.88680558	1.974670994
18.890404	1.974731678
18.89399694	1.974790956
18.89758439	1.974849878
18.90116635	1.974906923
18.90474282	1.974961455
18.9083138	1.975014298
18.91187928	1.975064615
18.91543927	1.975113586
18.91899375	1.975160236
18.92254274	1.975204928
18.92608622	1.975247631
18.9296242	1.975288445
18.93315666	1.975327456
18.93668362	1.975364574
18.94020507	1.975400158
18.943721	1.975434084
18.94723141	1.975466446
18.95073631	1.975497563
18.95423569	1.975526542
18.95772954	1.975553419
18.96121786	1.975578281
18.96470066	1.975601688
18.96817793	1.975623634
18.97164967	1.975643957
18.97511587	1.975662431
18.97857654	1.97567783
18.98203167	1.97569344
18.98548126	1.975707459
18.98892531	1.975719726
18.99236381	1.975730816
18.99579677	1.975740961
18.99922418	1.975750319
19.00264603	1.975758578
19.00606234	1.975765601
19.00947309	1.975771383
19.01287828	1.975775713
19.01627791	1.975778594
19.01967198	1.97577931
19.02306049	1.975780673
19.02644343	1.975780262
19.0298208	1.975778356
19.03319261	1.975775421
19.03655884	1.975769321
19.0399195	1.975764046
19.04327458	1.975757566
19.04662409	1.975750293
19.04996801	1.97574222
19.05330635	1.975733224
19.05663911	1.975723548
19.05996628	1.975713755
19.06328787	1.975701544
19.06660386	1.975687451
19.06991426	1.975672046
19.07321907	1.975655586
19.07651828	1.97563778
19.07981189	1.975618726
19.0830999	1.975598651
19.08638231	1.975577178
19.08965911	1.975553865
19.09293031	1.975528916
19.09619589	1.975502577
19.09945587	1.975475229
19.10271024	1.97544653
19.10595899	1.975416295
19.10920212	1.975384581
19.11243963	1.975351252
19.11567153	1.975316013
19.1188978	1.975279432
19.12211845	1.975241054
19.12533347	1.975201795
19.12854286	1.97515832
19.13174662	1.975113559
19.13494475	1.975067932
19.13813724	1.975020134
19.1413241	1.974970323
19.14450532	1.974918572
19.14768089	1.974864478
19.15085083	1.974807997
19.15401512	1.974749971
19.15717377	1.974690069
19.16032676	1.974628672
19.16347411	1.974564075
19.1666158	1.974496557
19.16975184	1.974427547
19.17288223	1.974356454
19.17600695	1.974284077
19.17912602	1.974211862
19.18223942	1.974135831
19.18534716	1.974054057
19.18844924	1.973970961
19.19154565	1.973886747
19.19463638	1.973800505
19.19772145	1.973709014
19.20080084	1.973614803
19.20387456	1.97351943
19.2069426	1.973421682
19.21000496	1.973322019
19.21306165	1.973218465
19.21611264	1.97311379
19.21915796	1.973006321
19.22219758	1.972897651
19.22523152	1.972787325
19.22825977	1.972676433
19.23128233	1.972563496
19.23429919	1.972447801
19.23731036	1.972330184
19.24031583	1.972210811
19.24331559	1.972089952
19.24630966	1.971967761
19.24929803	1.971843996
19.25228069	1.971718762
19.25525764	1.971592074
19.25822888	1.971463967
19.26119441	1.971334319
19.26415424	1.971203381
19.26710834	1.97107148
19.27005673	1.970939209
19.2729994	1.970805261
19.27593636	1.970670973
19.27886759	1.970535553
19.2817931	1.970397849
19.28471288	1.970256811
19.28762693	1.970114816
19.29053526	1.9699745
19.29343786	1.969833564
19.29633472	1.969691046
19.29922585	1.969546876
19.30211124	1.969401595
19.3049909	1.969254936
19.30786482	1.96910715
19.31073299	1.968958095
19.31359542	1.968807431
19.31645211	1.968655202
19.31930305	1.968501477
19.32214825	1.968346454
19.32498769	1.968190028
19.32782138	1.968031748
19.33064932	1.967871629
19.3334715	1.967709788
19.33628793	1.967546034
19.33909859	1.967380218
19.3419035	1.967212081
19.34470264	1.96704168
19.34749602	1.966869257
19.35028364	1.966694997
19.35306548	1.966519843
19.35584156	1.966343838
19.35861187	1.966166582
19.3613764	1.965987577
19.36413516	1.965806544
19.36688814	1.965623726
19.36963535	1.96543904
19.37237678	1.965252362
19.37511242	1.965063516
19.37784229	1.964872415
19.38056637	1.964678975
19.38328466	1.964483466
19.38599716	1.964285892
19.38870388	1.964085751
19.3914048	1.963882688
19.39409994	1.963676642
19.39678927	1.963467982
19.39947281	1.963256906
19.40215056	1.96304347
19.4048225	1.962827693
19.40748865	1.962609454
19.41014899	1.962388534
19.41280352	1.962164967
19.41545225	1.961938896
19.41809517	1.961710263
19.42073229	1.961479094
19.42336359	1.961245449
19.42598908	1.961008999
19.42860876	1.960769357
19.43122262	1.960526994
19.43383066	1.960282291
19.43643288	1.960035556
19.43902929	1.959785977
19.44161987	1.959532666
19.44420463	1.959271898
19.44678356	1.95900861
19.44935666	1.958745595
19.45192394	1.95847997
19.45448539	1.958211189
19.457041	1.957939611
19.45959078	1.957665773
19.46213473	1.9573902
19.46467284	1.957112855
19.46720511	1.956833221
19.46973155	1.956551846
19.47225214	1.956268556
19.47476689	1.955982976
19.47727579	1.955695158
19.47977885	1.955405235
19.48227606	1.955113409
19.48476743	1.95481973
19.48725294	1.954524046
19.4897326	1.954226319
19.49220641	1.953926706
19.49467436	1.953625061
19.49713646	1.953321674
19.4995927	1.953016626
19.50204307	1.952709735
19.50448759	1.952400593
19.50692625	1.952089562
19.50935904	1.951776773
19.51178596	1.951462517
19.51420702	1.951147376
19.51662221	1.950831627
19.51903153	1.950514634
19.52143498	1.950196269
19.52383256	1.949875276
19.52622426	1.949551347
19.52861008	1.949227481
19.53099003	1.948902492
19.5333641	1.948577351
19.53573229	1.948252259
19.5380946	1.947927116
19.54045102	1.947601802
19.54280156	1.947276058
19.54514621	1.946949605
19.54748498	1.946622706
19.54981786	1.946295626
19.55214484	1.945968685
19.55446594	1.94564191
19.55678114	1.945315255
19.55909044	1.944988883
19.56139385	1.944663112
19.56369136	1.94433794
19.56598298	1.944013363
19.56826869	1.943689318
19.5705485	1.943365671
19.57282241	1.943042651
19.57509041	1.942720243
19.57735251	1.942397905
19.5796087	1.942074844
19.58185898	1.941750579
19.58410335	1.941425841
19.5863418	1.941100992
19.58857435	1.940776259
19.59080098	1.940451705
19.5930217	1.940127515
19.59523649	1.939803822
19.59744537	1.939480326
19.59964833	1.939157163
19.60184537	1.938834585
19.60403649	1.938512456
19.60622168	1.938190956
19.60840095	1.937869802
19.61057429	1.937548907
19.6127417	1.937228343
19.61490318	1.936908202
19.61705874	1.936588514
19.61920836	1.936269115
19.62135204	1.935949991
19.6234898	1.935631217
19.62562161	1.935312757
19.62774749	1.934994653
19.62986743	1.934677209
19.63198143	1.934360323
19.63408949	1.934043699
19.63619161	1.933727134
19.63828779	1.933410574
19.64037801	1.933094984
19.6424623	1.932779785
19.64454063	1.932464427
19.64661302	1.932150537
19.64867945	1.931837384
19.65073994	1.931525104
19.65279447	1.931213325
19.65484305	1.930901937
19.65688567	1.930591197
19.65892233	1.930280764
19.66095304	1.929969929
19.66297779	1.929659196
19.66499658	1.929348892
19.66700941	1.929038631
19.66901627	1.928729957
19.67101717	1.92842194
19.67301211	1.928114413
19.67500108	1.927807244
19.67698408	1.927500137
19.67896111	1.927193298
19.68093217	1.926886733
19.68289726	1.926580421
19.68485638	1.926274935
19.68680952	1.925970059
19.68875669	1.925665381
19.69069789	1.925360494
19.6926331	1.925055394
19.69456234	1.924750268
19.6964856	1.924445541
19.69840287	1.924141005
19.70031417	1.923836535
19.70221948	1.923532857
19.7041188	1.923230565
19.70601215	1.922929259
19.7078995	1.922628574
19.70978087	1.922328963
19.71165624	1.922029591
19.71352563	1.92172887
19.71538902	1.921428469
19.71724643	1.921129221
19.71909784	1.920830659
19.72094325	1.920532488
19.72278267	1.92023384
19.72461609	1.91993561
19.72644351	1.919638276
19.72826493	1.919341845
19.73008036	1.919046355
19.73188978	1.918751657
19.7336932	1.918457503
19.73549061	1.918163213
19.73728202	1.917868599
19.73906742	1.917572157
19.74084682	1.917275575
19.74262021	1.916979476
19.74438758	1.916683298
19.74614895	1.916387011
19.74790431	1.916090619
19.74965365	1.915794279
19.75139698	1.915497693
19.7531343	1.915201242
19.75486559	1.914905613
19.75659088	1.9146113
19.75831014	1.914318631
19.76002339	1.91402672
19.76173061	1.913734802
19.76343181	1.913442616
19.765127	1.91315008
19.76681615	1.912857239
19.76849929	1.912564218
19.7701764	1.912271349
19.77184748	1.91197835
19.77351253	1.911684289
19.77517156	1.91138955
19.77682456	1.911097805
19.77847152	1.910806721
19.78011246	1.91051554
19.78174736	1.910224035
19.78337623	1.909932929
19.78499906	1.909640217
19.78661586	1.909347245
19.78822662	1.909053972
19.78983135	1.908759689
19.79143003	1.908465479
19.79302268	1.908171415
19.79460929	1.907877237
19.79618985	1.907583851
19.79776437	1.907290162
19.79933285	1.906996251
19.80089529	1.906702557
19.80245167	1.906407516
19.80400202	1.906111306
19.80554631	1.905815722
19.80708456	1.905520986
19.80861676	1.905225406
19.81014291	1.904929441
19.811663	1.904633674
19.81317705	1.904337053
19.81468504	1.90403938
19.81618698	1.903741045
19.81768286	1.903443216
19.81917269	1.903146159
19.82065646	1.902848812
19.82213417	1.902550454
19.82360583	1.902251293
19.82507142	1.901952204
19.82653096	1.901654004
19.82798443	1.901355921
19.82943185	1.901057055
19.83087319	1.90075778
19.83230848	1.900458309
19.8337377	1.900158812
19.83516086	1.899858112
19.83657794	1.899556395
19.83798897	1.89925464
19.83939392	1.8989521
19.8407928	1.898650732
19.84218562	1.898350533
19.84357236	1.898051067
19.84495303	1.897751382
19.84632763	1.897451383
19.84769616	1.897151481
19.84905861	1.896851096
19.85041498	1.896549836
19.85176528	1.89624775
19.85310951	1.89594297
19.85444765	1.895639096
19.85577972	1.895331223
19.85710571	1.895023325
19.85842562	1.89471412
19.85973945	1.894408587
19.86104719	1.894105007
19.86234886	1.893802044
19.86364444	1.893496596
19.86493393	1.893189556
19.86621735	1.892881755
19.86749467	1.892574048
19.86876591	1.89226675
19.87003106	1.891959146
19.87129013	1.89165109
19.8725431	1.891342358
19.87378999	1.891032708
19.87503079	1.890722017
19.87626549	1.890410742
19.8774941	1.890099791
19.87871662	1.889789582
19.87993305	1.889481418
19.88114338	1.889173895
19.88234762	1.888866261
19.88354576	1.888557799
19.88473781	1.888248787
19.88592376	1.887939488
19.88710361	1.887630283
19.88827736	1.887320669
19.88944502	1.887010801
19.89060657	1.886701415
19.89176202	1.886392857
19.89291137	1.886085093
19.89405462	1.885777322
19.89519177	1.885468875
19.89632281	1.885159507
19.89744775	1.884851282
19.89856658	1.884544634
19.89967931	1.884239186
19.90078594	1.883934196
19.90188645	1.883628753
19.90298086	1.883322455
19.90406916	1.88301536
19.90515135	1.882708253
19.90622743	1.882401991
19.9072974	1.882096166
19.90836126	1.881789968
19.909419	1.881482855
19.91047064	1.881175234
19.91151616	1.880867525
19.91255557	1.880559798
19.91358887	1.88025191
19.91461605	1.879943673
19.91563711	1.879635061
19.91665206	1.879326274
19.91766089	1.879017351
19.9186636	1.878709146
19.9196602	1.878402054
19.92065068	1.878095975
19.92163503	1.877790824
19.92261327	1.877485519
19.92358539	1.877179914
19.92455139	1.876874736
19.92551126	1.87656924
19.92646502	1.876264268
19.92741265	1.875959305
19.92835415	1.875654934
19.92928954	1.875347992
19.93021879	1.875039603
19.93114193	1.874731051
19.93205894	1.874425839
19.93296982	1.874124262
19.93387457	1.873822938
19.9347732	1.873521279
19.9356657	1.873219349
19.93655207	1.872917364
19.93743231	1.87261588
19.93830642	1.872315755
19.93917441	1.872018589
19.94003626	1.871724337
19.94089198	1.871432213
19.94174157	1.871141013
19.94258502	1.870850264
19.94342235	1.870558157
19.94425354	1.87026503
19.94507859	1.86997161
19.94589752	1.869679173
19.9467103	1.869390415
19.94751696	1.869104617
19.94831747	1.868823076
19.94911185	1.868545846
19.9499001	1.868270866
19.9506822	1.867996511
19.95145817	1.867721284
19.952228	1.867445527
19.95299169	1.867170356
19.95374924	1.86689814
19.95450066	1.86663033
19.95524593	1.86636589
19.95598506	1.866103449
19.95671805	1.865842689
19.9574449	1.865583014
19.95816561	1.865325289
19.95888018	1.865070013
19.9595886	1.864818285
19.96029088	1.86457094
19.96098701	1.864327965
19.96167701	1.864087589
19.96236085	1.863849615
19.96303856	1.863611921
19.96371011	1.863374344
19.96437552	1.863138042
19.96503479	1.862904471
19.96568791	1.862673446
19.96633488	1.862445617
19.9669757	1.862221731
19.96761038	1.862003367
19.96823891	1.861788723
19.96886129	1.861575798
19.96947752	1.861361217
19.9700876	1.861145628
19.97069153	1.860932745
19.97128931	1.860725177
19.97188094	1.860524084
19.97246642	1.860328061
19.97304575	1.860135222
19.97361893	1.859943822
19.97418595	1.859753023
19.97474683	1.859562917
19.97530155	1.859374772
19.97585012	1.859190402
19.97639253	1.859011241
19.97692879	1.858837323
19.9774589	1.858666934
19.97798285	1.858498809
19.97850065	1.858330715
19.97901229	1.8581616
19.97951778	1.857993965
19.98001711	1.857830352
19.98051029	1.8576733
19.98099731	1.857521773
19.98147817	1.857375232
19.98195288	1.857230283
19.98242143	1.85708515
19.98288383	1.856940825
19.98334006	1.856799482
19.98379014	1.856664247
19.98423406	1.856534196
19.98467182	1.856407455
19.98510342	1.856281162
19.98552887	1.856154508
19.98594815	1.856029623
19.98636127	1.855908748
19.98676824	1.85579312
19.98716904	1.855682541
19.98756369	1.855576066
19.98795217	1.855471633
19.9883345	1.855368187
19.98871066	1.855266904
19.98908066	1.855169933
19.9894445	1.855081701
19.98980218	1.854997107
19.9901537	1.854916486
19.99049905	1.854836784
19.99083824	1.854758468
19.99117127	1.854682545
19.99149814	1.854611576
19.99181884	1.854546636
19.99213338	1.854479141
19.99244176	1.854419989
19.99274397	1.854365366
19.99304003	1.854313912
19.99332991	1.854268713
19.99361363	1.854226191
19.99389119	1.854178129
19.99416259	1.854143457
19.99442782	1.854111669
19.99468688	1.854087779
19.99493978	1.854064172
19.99518651	1.854056708
19.99542708	1.854057225
19.99566149	1.854066066
19.99588973	1.854072673
19.9961118	1.854074789
19.99632771	1.854081262
19.99653745	1.854094225
19.99674102	1.854147323
19.99693843	1.854185631
19.99712968	1.854210992
19.99731475	1.854250636
19.99749366	1.854297133
19.99766641	1.854350022
19.99783298	1.854393655
19.99799339	1.854427899
19.99814764	1.854495379
19.99829571	1.854571198
19.99843762	1.854622664
19.99857336	1.854647636
19.99870294	1.854687148
19.99882634	1.854758521
19.99894358	1.854829569
19.99905466	1.854896146
19.99915956	1.854947629
19.9992583	1.854995174
19.99935087	1.855048295
19.99943727	1.855116865
19.9995175	1.85519872
19.99959157	1.855288986
19.99965947	1.855386814
19.9997212	1.855492714
19.99977676	1.85562172
19.99982615	1.85577399
19.99986938	1.855950932
19.99990644	1.856138313
19.99993733	1.856337077
19.99996205	1.856555102
19.9999806	1.856784407
19.99999299	1.857020732
19.9999992	1.857267555
19.99999925	1.857526078
19.99999313	1.857786218
19.99998085	1.858044549
19.99996239	1.858306387
19.99993777	1.858574245
19.99990698	1.858862566
19.99987002	1.859172846
19.99982689	1.859493626
19.99977759	1.85982538
19.99972213	1.860173128
19.9996605	1.860540469
19.9995927	1.860922671
19.99951873	1.861317971
19.99943859	1.861717084
19.99935229	1.862134505
19.99925982	1.862563762
19.99916118	1.86300161
19.99905638	1.863476784
19.9989454	1.86397732
19.99882826	1.864486424
19.99870495	1.865015364
19.99857547	1.865559721
19.99843983	1.866110661
19.99829802	1.866671101
19.99815004	1.867255324
19.9979959	1.867860432
19.99783559	1.86849335
19.99766911	1.869139027
19.99749646	1.869799371
19.99731765	1.870484642
19.99713267	1.871197779
19.99694153	1.871928763
19.99674422	1.872672621
19.99654074	1.873432905
19.9963311	1.874219265
19.99611529	1.875026874
19.99589331	1.875861405
19.99566517	1.876718417
19.99543086	1.877586324
19.99519039	1.878468759
19.99494376	1.879364803
19.99469096	1.880277468
19.99443199	1.881213558
19.99416686	1.882165374
19.99389556	1.883136672
19.9936181	1.884125123
19.99333448	1.885131832
19.99304469	1.886152929
19.99274874	1.887185035
19.99244662	1.88823259
19.99213834	1.889295184
19.9918239	1.890377425
19.99150329	1.891486478
19.99117652	1.892619095
19.99084359	1.893772877
19.9905045	1.894944811
19.99015924	1.896130892
19.98980782	1.897334932
19.98945024	1.898560475
19.9890865	1.899804874
19.9887166	1.901058716
19.98834054	1.902317103
19.98795831	1.903582664
19.98756992	1.904863778
19.98717538	1.906163495
19.98677467	1.907477793
19.9863678	1.908802291
19.98595478	1.910137811
19.98553559	1.911484883
19.98511025	1.912848727
19.98467874	1.914223877
19.98424108	1.91560078
19.98379726	1.916974159
19.98334728	1.918348873
19.98289114	1.919732742
19.98242884	1.921131343
19.98196039	1.922550805
19.98148578	1.923992468
19.98100502	1.925456189
19.98051809	1.92693828
19.98002501	1.928433472
19.97952578	1.929936339
19.97902039	1.931442666
19.97850884	1.932945925
19.97799114	1.93444979
19.97746729	1.935956857
19.97693728	1.937466827
19.97640112	1.938975505
19.9758588	1.940476706
19.97531033	1.941965813
19.97475571	1.94345093
19.97419493	1.944940219
19.97362801	1.94644121
19.97305493	1.9479504
19.9724757	1.949464217
19.97189031	1.950975126
19.97129878	1.952475479
19.9707011	1.953961376
19.97009726	1.955429376
19.96948728	1.956877577
19.96887115	1.958311512
19.96824887	1.959739936
19.96762044	1.961173401
19.96698586	1.962619264
19.96634513	1.964084157
19.96569826	1.965569373
19.96504524	1.967069149
19.96438607	1.968575535
19.96372076	1.970082595
19.9630493	1.971585132
19.96237169	1.973075815
19.96168794	1.974543312
19.96099805	1.975979458
19.96030201	1.977380167
19.95959983	1.978752198
19.95889151	1.98010149
19.95817704	1.98143189
19.95745643	1.982745869
19.95672968	1.984043031
19.95599678	1.985322687
19.95525775	1.986587471
19.95451257	1.987841924
19.95376126	1.989087048
19.9530038	1.990322131
19.95224021	1.991548163
19.95147048	1.992768118
19.95069461	1.993984133
19.9499126	1.995198406
19.94912445	1.996413409
19.94833017	1.997626917
19.94752975	1.998836146
19.9467232	2.000038548
19.94591051	2.001227319
19.94509168	2.002396472
19.94426672	2.003543552
19.94343563	2.004670669
19.9425984	2.005779509
19.94175505	2.006872089
19.94090555	2.007949062
19.94004993	2.009005078
19.93918818	2.01003011
19.93832029	2.011018262
19.93744628	2.011975628
19.93656613	2.012921494
19.93567986	2.013882792
19.93478746	2.014880462
19.93388893	2.015917034
19.93298427	2.016968464
19.93207349	2.017993549
19.93115658	2.018955788
19.93023354	2.019836177
19.92930438	2.020645947
19.9283691	2.021414282
19.92742769	2.022173971
19.92648015	2.022946955
19.9255265	2.023738646
19.92456672	2.024536017
19.92360082	2.025317941
19.9226288	2.026062275
19.92165066	2.02675611
19.9206664	2.027400445
19.91967602	2.028004421
19.91867952	2.028581392
19.9176769	2.029144519
19.91666817	2.02970438
19.91565332	2.030268934
19.91463235	2.030840409
19.91360527	2.031417406
19.91257207	2.031992998
19.91153276	2.032558351
19.91048734	2.033108087
19.9094358	2.033645842
19.90837815	2.034173203
19.90731439	2.034695486
19.90624451	2.035217539
19.90516853	2.035740845
19.90408644	2.036259117
19.90299824	2.036758522
19.90190393	2.037223074
19.90080351	2.037641599
19.89969698	2.038005931
19.89858435	2.038315814
19.89746562	2.038576246
19.89634077	2.038796547
19.89520983	2.038991897
19.89407278	2.039160965
19.89292963	2.03930262
19.89178037	2.039405352
19.89062502	2.039454682
19.88946356	2.039439237
19.888296	2.039354819
19.88712235	2.039207522
19.88594259	2.03901225
19.88475674	2.0387922
19.88356479	2.038566951
19.88236675	2.038361093
19.88116261	2.038187378
19.87995237	2.038051375
19.87873604	2.037947317
19.87751362	2.037860883
19.8762851	2.037772865
19.87505049	2.037661975
19.8738098	2.037510263
19.87256301	2.037304181
19.87131013	2.037037388
19.87005116	2.036707651
19.86878611	2.036314937
19.86751496	2.035856082
19.86623773	2.035321512
19.86495442	2.034698061
19.86366502	2.033969051
19.86236954	2.033122658
19.86106797	2.03215783
19.85976032	2.031085569
19.85844659	2.029928014
19.85712678	2.028714042
19.85580088	2.027472399
19.85446891	2.026225771
19.85313086	2.024987514
19.85178674	2.023763216
19.85043653	2.022550858
19.84908025	2.021346709
19.8477179	2.020144345
19.84634947	2.01893539
19.84497497	2.017706306
19.84359439	2.01644175
19.84220775	2.015123069
19.84081503	2.013732759
19.83941624	2.012255016
19.83801139	2.010681362
19.83660046	2.009007882
19.83518347	2.007234409
19.83376041	2.005360489
19.83233129	2.003384735
19.8308961	2.001302299
19.82945484	1.999109264
19.82800753	1.996807205
19.82655415	1.99440577
19.82509471	1.991922256
19.82362921	1.989377256
19.82215765	1.986790515
19.82068004	1.984174498
19.81919636	1.98153267
19.81770663	1.978860446
19.81621084	1.976147734
19.814709	1.973385693
19.81320111	1.970568976
19.81168716	1.967697655
19.81016716	1.964776488
19.80864111	1.961813175
19.80710901	1.958814095
19.80557085	1.955783139
19.80402666	1.952718261
19.80247641	1.949614845
19.80092012	1.94646198
19.79935778	1.943249422
19.7977894	1.939964196
19.79621497	1.936594879
19.7946345	1.933133409
19.79304799	1.929577366
19.79145544	1.925928072
19.78985685	1.922178476
19.78825222	1.918331382
19.78664156	1.914385431
19.78502486	1.910339812
19.78340212	1.906196951
19.78177334	1.901964009
19.78013854	1.897653971
19.7784977	1.893284603
19.77685083	1.888874205
19.77519793	1.884438363
19.773539	1.879983799
19.77187404	1.875507266
19.77020305	1.870996623
19.76852604	1.866436582
19.766843	1.861813078
19.76515394	1.857119453
19.76345886	1.852356528
19.76175775	1.847531226
19.76005062	1.842652577
19.75833747	1.837730492
19.7566183	1.832772057
19.75489312	1.827783396
19.75316191	1.822772536
19.75142469	1.81774041
19.74968146	1.81269718
19.74793221	1.807641986
19.74617695	1.802573748
19.74441568	1.797487869
19.7426484	1.79237913
19.7408751	1.787242712
19.7390958	1.782076115
19.7373105	1.776872975
19.73551918	1.771627826
19.73372186	1.766333651
19.73191854	1.760987219
19.73010922	1.755589345
19.72829389	1.750142236
19.72647256	1.744643409
19.72464524	1.739086702
19.72281191	1.733459008
19.72097259	1.727758027
19.71912727	1.721956791
19.71727596	1.716119917
19.71541865	1.710234692
19.71355535	1.704323943
19.71168606	1.698423981
19.70981078	1.692560731
19.70792951	1.686759078
19.70604225	1.681028152
19.704149	1.675358006
19.70224977	1.669759296
19.70034455	1.664216035
19.69843335	1.658722833
19.69651617	1.653274918
19.69459301	1.647867119
19.69266387	1.642489277
19.69072875	1.637149633
19.68878765	1.631862453
19.68684058	1.626624987
19.68488753	1.62143678
19.6829285	1.616307681
19.68096351	1.611247057
19.67899254	1.606251878
19.67701561	1.60133144
19.6750327	1.596491048
19.67304383	1.591715987
19.67104899	1.587002271
19.66904818	1.582347958
19.66704141	1.577757692
19.66502868	1.573238445
19.66300999	1.568789053
19.66098533	1.564398745
19.65895472	1.560062966
19.65691815	1.555776035
19.65487562	1.551547938
19.65282714	1.547399423
19.6507727	1.543342494
19.64871231	1.539380287
19.64664597	1.535498699
19.64457368	1.531681486
19.64249544	1.52789972
19.64041125	1.524145693
19.63832112	1.520426022
19.63622504	1.516756264
19.63412302	1.513154998
19.63201505	1.509640596
19.62990114	1.506220018
19.6277813	1.502893603
19.62565551	1.49965324
19.62352379	1.496500484
19.62138613	1.493423126
19.61924254	1.490419714
19.61709301	1.487476965
19.61493756	1.484576777
19.61277617	1.481707083
19.61060885	1.47885572
19.6084356	1.476016814
19.60625643	1.473204489
19.60407133	1.47041869
19.60188031	1.467660352
19.59968337	1.464921659
19.5974805	1.46220261
19.59527171	1.459489697
19.59305701	1.456771442
19.59083639	1.454043949
19.58860985	1.451302764
19.5863774	1.448542921
19.58413904	1.445767768
19.58189476	1.442975686
19.57964457	1.440165979
19.57738848	1.437345832
19.57512648	1.434510791
19.57285857	1.43165454
19.57058476	1.428768293
19.56830504	1.425845012
19.56601942	1.422881572
19.5637279	1.419876403
19.56143048	1.416828974
19.55912717	1.413748711
19.55681796	1.410645085
19.55450285	1.407545746
19.55218185	1.404466118
19.54985496	1.401419349
19.54752217	1.398408895
19.5451835	1.395424994
19.54283894	1.392446801
19.5404885	1.389450727
19.53813217	1.386408424
19.53576995	1.383301623
19.53340186	1.380120549
19.53102788	1.376864702
19.52864803	1.373531509
19.5262623	1.370132525
19.52387069	1.366670979
19.52147321	1.36314826
19.51906985	1.359567995
19.51666063	1.355928516
19.51424553	1.352233579
19.51182456	1.348490372
19.50939773	1.344702451
19.50696503	1.340881961
19.50452647	1.33703474
19.50208205	1.33316261
19.49963176	1.329268321
19.49717562	1.325344707
19.49471361	1.321383185
19.49224575	1.317384376
19.48977204	1.313349136
19.48729247	1.309281132
19.48480705	1.30520038
19.48231578	1.301120037
19.47981866	1.297054557
19.4773157	1.29301127
19.47480688	1.288989449
19.47229223	1.284978137
19.46977173	1.280961877
19.46724539	1.276923499
19.46471321	1.272847504
19.46217519	1.268716236
19.45963134	1.264514002
19.45708165	1.260230547
19.45452613	1.255860151
19.45196477	1.251401885
19.44939759	1.246857443
19.44682458	1.242232722
19.44424574	1.237528858
19.44166107	1.232747932
19.43907058	1.227895126
19.43647427	1.222977778
19.43387214	1.21800288
19.43126419	1.21297695
19.42865042	1.207909627
19.42603084	1.202802961
19.42340544	1.197670533
19.42077423	1.192526632
19.41813721	1.18738663
19.41549438	1.18227037
19.41284575	1.177195789
19.4101913	1.172168764
19.40753105	1.167195049
19.404865	1.162272598
19.40219315	1.15738822
19.3995155	1.152528822
19.39683205	1.147682569
19.39414281	1.142836803
19.39144777	1.137980804
19.38874693	1.133100775
19.38604031	1.128196438
19.3833279	1.123256098
19.3806097	1.118267701
19.37788571	1.113220253
19.37515594	1.108107755
19.37242039	1.102930147
19.36967905	1.097686323
19.36693194	1.092392437
19.36417904	1.087061559
19.36142038	1.081704471
19.35865593	1.076330171
19.35588572	1.070941833
19.35310973	1.065542243
19.35032798	1.060129239
19.34754046	1.054705503
19.34474717	1.049273959
19.34194812	1.043840558
19.3391433	1.03841598
19.33633273	1.033019042
19.33351639	1.027665509
19.3306943	1.022370769
19.32786646	1.017142602
19.32503286	1.011983736
19.32219351	1.006895003
19.31934841	1.00186418
19.31649756	0.996898803
19.31364096	0.991982608
19.31077862	0.987106432
19.30791053	0.98226513
19.30503671	0.977446624
19.30215714	0.972650988
19.29927184	0.96786299
19.2963808	0.963079872
19.29348403	0.958300196
19.29058153	0.953526744
19.28767329	0.948760465
19.28475933	0.944003052
19.28183963	0.939256896
19.27891422	0.934520755
19.27598308	0.929792101
19.27304622	0.925069671
19.27010364	0.920359868
19.26715534	0.915661393
19.26420132	0.910987975
19.26124159	0.906344448
19.25827615	0.901731572
19.255305	0.897163949
19.25232814	0.892643642
19.24934557	0.888183356
19.24635729	0.883796608
19.24336332	0.879495342
19.24036364	0.875288661
19.23735826	0.871175278
19.23434718	0.867158154
19.23133041	0.863234171
19.22830795	0.859382847
19.22527979	0.855590082
19.22224594	0.85184227
19.2192064	0.848127939
19.21616118	0.844437289
19.21311027	0.840764306
19.21005368	0.837111112
19.20699141	0.833473584
19.20392346	0.829852208
19.20084983	0.826256335
19.19777053	0.822697677
19.19468555	0.819185099
19.19159491	0.815726287
19.18849859	0.812328188
19.18539661	0.809002775
19.18228896	0.805751467
19.17917564	0.802590111
19.17605667	0.799528156
19.17293203	0.796571174
19.16980174	0.793719693
19.16666579	0.790967871
19.16352418	0.788323108
19.16037692	0.785783264
19.15722402	0.783345728
19.15406546	0.781004722
19.15090126	0.778754129
19.14773142	0.776589293
19.14455593	0.774498378
19.1413748	0.772479698
19.13818803	0.770518726
19.13499563	0.768606361
19.13179759	0.766742583
19.12859392	0.764922097
19.12538462	0.763140832
19.12216969	0.761403398
19.11894913	0.759712221
19.11572295	0.758071382
19.11249114	0.756482716
19.10925372	0.754945794
19.10601067	0.753469491
19.10276201	0.75206608
19.09950774	0.750750189
19.09624785	0.749534412
19.09298235	0.748421496
19.08971124	0.747410829
19.08643453	0.746508085
19.08315221	0.745710694
19.07986429	0.74502985
19.07657077	0.744503505
19.07327165	0.74407822
19.06996693	0.743780904
19.06665662	0.74360751
19.06334071	0.743555252
19.06001922	0.743617354
19.05669214	0.743786226
19.05335947	0.744058804
19.05002121	0.744432194
19.04667738	0.744900571
19.04332796	0.745460019
19.03997297	0.746102571
19.0366124	0.746818455
19.03324625	0.747585416
19.02987454	0.748407187
19.02649725	0.749268648
19.0231144	0.75016217
19.01972598	0.751090601
19.016332	0.75204828
19.01293246	0.753034304
19.00952735	0.754043213
19.00611669	0.755087567
19.00270048	0.756179535
18.99927871	0.757337674
18.99585139	0.758584197
18.99241852	0.759936819
18.98898011	0.761397781
18.98553615	0.762969772
18.98208665	0.764658311
18.97863161	0.766468168
18.97517103	0.76840274
18.97170491	0.770461286
18.96823326	0.772640869
18.96475608	0.774948746
18.96127337	0.777377216
18.95778513	0.779925788
18.95429136	0.782587895
18.95079208	0.785357681
18.94728727	0.788234207
18.94377694	0.791199336
18.9402611	0.794248665
18.93673974	0.797369506
18.93321287	0.800545638
18.92968049	0.803766078
18.9261426	0.807012095
18.92259921	0.810266629
18.91905031	0.813511694
18.91549591	0.816738767
18.91193601	0.819946906
18.90837062	0.823138494
18.90479973	0.826328779
18.90122334	0.829534777
18.89764147	0.832775184
18.89405411	0.836060409
18.89046126	0.839406097
18.88686293	0.842824424
18.88325912	0.846329163
18.87964982	0.849924649
18.87603505	0.853614031
18.87241481	0.857390336
18.86878909	0.861245042
18.86515791	0.86517117
18.86152125	0.869167211
18.85787913	0.873237183
18.85423154	0.877379844
18.8505785	0.881584346
18.84691999	0.885844456
18.84325603	0.890150489
18.83958661	0.894504065
18.83591174	0.898905129
18.83223142	0.903359517
18.82854566	0.907870589
18.82485444	0.912435849
18.82115779	0.917043009
18.81745569	0.921672743
18.81374815	0.926307901
18.81003518	0.930936536
18.80631677	0.935551058
18.80259293	0.940134689
18.79886367	0.944672224
18.79512897	0.949150615
18.79138885	0.953564765
18.78764331	0.957912165
18.78389234	0.96219445
18.78013596	0.966429643
18.77637416	0.970636191
18.77260695	0.974838591
18.76883433	0.979052812
18.7650563	0.983288885
18.76127286	0.987558682
18.75748402	0.991871456
18.75368978	0.99622702
18.74989014	1.00062556
18.7460851	1.005060733
18.74227466	1.009527077
18.73845884	1.014021897
18.73463762	1.018539855
18.73081102	1.023074552
18.72697903	1.027616362
18.72314166	1.032154999
18.7192989	1.036681788
18.71545077	1.041189996
18.71159727	1.045681374
18.70773838	1.050142394
18.70387413	1.054578789
18.70000451	1.058980259
18.69612953	1.063341845
18.69224918	1.06764957
18.68836346	1.071915902
18.68447239	1.076139273
18.68057597	1.080319659
18.67667418	1.084450906
18.67276705	1.088518872
18.66885457	1.092518957
18.66493674	1.096443687
18.66101356	1.100294097
18.65708504	1.104066226
18.65315119	1.107759058
18.64921199	1.111373833
18.64526746	1.114911429
18.6413176	1.118385155
18.63736241	1.121802503
18.63340189	1.12517627
18.62943604	1.12851431
18.62546488	1.13181996
18.62148839	1.135090181
18.61750658	1.1383172
18.61351946	1.141497384
18.60952703	1.144634682
18.60552928	1.147733443
18.60152623	1.150798253
18.59751787	1.153827792
18.59350421	1.156817876
18.58948525	1.15976294
18.58546099	1.162661369
18.58143143	1.165514071
18.57739658	1.16832378
18.57335644	1.171088122
18.56931101	1.173807052
18.5652603	1.176473274
18.5612043	1.179080159
18.55714303	1.181621841
18.55307647	1.184094025
18.54900464	1.18650064
18.54492753	1.188837608
18.54084516	1.191111818
18.53675752	1.193330838
18.53266461	1.19548755
18.52856644	1.197570014
18.524463	1.199566854
18.52035431	1.2014669
18.51624037	1.203274066
18.51212117	1.204993344
18.50799672	1.206626034
18.50386702	1.208165655
18.49973208	1.209605883
18.49559189	1.210944447
18.49144647	1.212185877
18.4872958	1.213343552
18.48313991	1.214434411
18.47897878	1.215471188
18.47481241	1.216462458
18.47064083	1.217409492
18.46646401	1.21831561
18.46228198	1.219180968
18.45809472	1.220008581
18.45390225	1.220802677
18.44970457	1.221567373
18.44550167	1.222303299
18.44129356	1.223008531
18.43708025	1.223678838
18.43286173	1.224309868
18.42863801	1.224896301
18.42440909	1.225433789
18.42017497	1.225919583
18.41593566	1.226352839
18.41169116	1.226737076
18.40744148	1.227076068
18.4031866	1.227374686
18.39892654	1.227636716
18.39466131	1.227860896
18.39039089	1.228040343
18.3861153	1.228169845
18.38183453	1.228245122
18.3775486	1.228266343
18.3732575	1.228235825
18.36896123	1.228155627
18.3646598	1.22802704
18.36035322	1.227852208
18.35604147	1.227632066
18.35172457	1.227365067
18.34740252	1.227049753
18.34307532	1.226686333
18.33874298	1.226281114
18.33440549	1.225841197
18.33006286	1.225375319
18.32571509	1.224889755
18.32136219	1.22438663
18.31700415	1.2238635
18.31264099	1.223314053
18.30827269	1.222731321
18.30389928	1.222112232
18.29952074	1.221458325
18.29513708	1.220773154
18.2907483	1.220059908
18.28635441	1.219323639
18.28195541	1.218569173
18.2775513	1.217801886
18.27314209	1.217026831
18.26872777	1.216247919
18.26430835	1.215468776
18.25988384	1.214691867
18.25545423	1.213919108
18.25101952	1.213152466
18.24657973	1.212392976
18.24213485	1.211641284
18.23768489	1.210897729
18.23322985	1.210161907
18.22876973	1.209432599
18.22430453	1.208706237
18.21983426	1.207988567
18.21535892	1.207274756
18.21087851	1.206562579
18.20639304	1.205849026
18.2019025	1.205131747
18.19740691	1.204410552
18.19290626	1.203687156
18.18840056	1.202964719
18.1838898	1.202245247
18.179374	1.201529156
18.17485315	1.20081668
18.17032726	1.200108529
18.16579633	1.199404706
18.16126037	1.198704452
18.15671937	1.198007752
18.15217334	1.197314104
18.14762228	1.196622667
18.14306619	1.195931854
18.13850509	1.195241078
18.13393896	1.194551071
18.12936781	1.193863776
18.12479165	1.193182414
18.12021048	1.192509445
18.1156243	1.191846966
18.11103312	1.191195435
18.10643693	1.190553867
18.10183574	1.189921403
18.09722956	1.189297758
18.09261838	1.188684891
18.08800221	1.188086373
18.08338104	1.187505631
18.0787549	1.186945756
18.07412377	1.186407448
18.06948766	1.185890806
18.06484657	1.185395362
18.06020051	1.184920667
18.05554948	1.184467977
18.05089347	1.184037621
18.04623251	1.183630316
18.04156657	1.183247208
18.03689568	1.182890169
18.03221983	1.182561299
18.02753903	1.18226177
18.02285328	1.181991786
18.01816257	1.18175026
18.01346692	1.181536901
18.00876633	1.181351325
18.0040608	1.181193645
17.99935033	1.181064095
17.99463493	1.180961861
17.9899146	1.180885366
17.98518933	1.180832032
17.98045915	1.180798905
17.97572404	1.180783505
17.97098401	1.180783027
17.96623906	1.180795857
17.9614892	1.180818591
17.95673443	1.180847502
17.95197475	1.180878599
17.94721017	1.180908023
17.94244068	1.180933539
17.9376663	1.180954159
17.93288702	1.18097073
17.92810284	1.180986314
17.92331378	1.181003429
17.91851983	1.181025802
17.91372099	1.181055463
17.90891727	1.181093714
17.90410868	1.181140857
17.89929521	1.181196597
17.89447687	1.181261021
17.88965365	1.181334645
17.88482558	1.181418662
17.87999263	1.181513375
17.87515483	1.181621577
17.87031217	1.181745669
17.86546466	1.181887162
17.86061229	1.182047373
17.85575507	1.18222657
17.85089301	1.182424476
17.84602611	1.182640384
17.84115437	1.1828728
17.83627779	1.183120577
17.83139638	1.183382517
17.82651013	1.183657647
17.82161906	1.183944507
17.81672317	1.184241987
17.81182245	1.184548676
17.80691692	1.184864189
17.80200657	1.185187865
17.7970914	1.185518661
17.79217143	1.185855867
17.78724665	1.186199136
17.78231707	1.186547889
17.77738269	1.186902097
17.77244351	1.187262019
17.76749954	1.187627144
17.76255077	1.187997288
17.75759722	1.188371646
17.75263888	1.188749866
17.74767576	1.189131027
17.74270786	1.189514559
17.73773519	1.189899804
17.73275774	1.190285974
17.72777552	1.19067232
17.72278854	1.191057482
17.71779679	1.191440721
17.71280029	1.191821645
17.70779902	1.192199137
17.702793	1.192571967
17.69778223	1.192938544
17.69276671	1.193297496
17.68774645	1.193647217
17.68272145	1.193986471
17.6776917	1.194313929
17.67265722	1.194628501
17.66761801	1.194929815
17.66257407	1.19521782
17.6575254	1.195493126
17.65247201	1.195756396
17.6474139	1.196008455
17.64235107	1.196250694
17.63728352	1.196484402
17.63221127	1.196711105
17.62713431	1.196931713
17.62205264	1.197146703
17.61696628	1.197357466
17.61187521	1.197563514
17.60677945	1.197764651
17.601679	1.197960084
17.59657386	1.198149813
17.59146403	1.1983334
17.58634952	1.198510578
17.58123033	1.198681481
17.57610647	1.198846204
17.57097793	1.19900491
17.56584472	1.199157885
17.56070684	1.199305468
17.55556431	1.199448329
17.55041711	1.199586829
17.54526525	1.199721331
17.54010874	1.199851224
17.53494758	1.199975628
17.52978177	1.200093577
17.52461132	1.200203418
17.51943622	1.200306102
17.51425649	1.200399721
17.50907212	1.2004838
17.50388313	1.200557666
17.4986895	1.20062067
17.49349125	1.200672587
17.48828837	1.200712792
17.48308088	1.200741204
17.47786877	1.200757763
17.47265204	1.200762634
17.46743071	1.200755983
17.46220478	1.200738236
17.45697424	1.200709907
17.4517391	1.200671763
17.44649936	1.200624648
17.44125503	1.200568675
17.43600611	1.200503459
17.43075261	1.200428072
17.42549452	1.200341438
17.42023185	1.20024256
17.4149646	1.200130674
17.40969278	1.20000518
17.40441639	1.199864998
17.39913543	1.19970924
17.39384991	1.199537516
17.38855983	1.199349122
17.38326519	1.199144054
17.377966	1.198922205
17.37266225	1.19868326
17.36735396	1.198427253
17.36204113	1.198154124
17.35672375	1.197864577
17.35140183	1.19755911
17.34607539	1.197238862
17.3407444	1.196904867
17.3354089	1.196557593
17.33006886	1.196198036
17.32472431	1.195826509
17.31937524	1.195443989
17.31402165	1.195051429
17.30866355	1.194649368
17.30330094	1.194238364
17.29793383	1.193819491
17.29256222	1.193392877
17.28718611	1.192958344
17.2818055	1.192516426
17.27642041	1.192067761
17.27103082	1.191612534
17.26563675	1.191150821
17.2602382	1.190682473
17.25483517	1.190207591
17.24942766	1.189726189
17.24401569	1.189238605
17.23859924	1.188745227
17.23317833	1.188246263
17.22775296	1.18774232
17.22232313	1.187233688
17.21688885	1.186721076
17.21145011	1.18620522
17.20600693	1.185686457
17.2005593	1.185165091
17.19510723	1.184640906
17.18965072	1.184115533
17.18418978	1.18358845
17.1787244	1.183059552
17.1732546	1.18252906
17.16778037	1.181996569
17.16230173	1.181461915
17.15681866	1.180924833
17.15133118	1.180384873
17.14583929	1.179842005
17.14034299	1.179295999
17.13484229	1.17874709
17.12933718	1.178195304
17.12382768	1.177640383
17.11831379	1.177082364
17.1127955	1.176521762
17.10727283	1.175957371
17.10174577	1.175387678
17.09621433	1.174811909
17.09067852	1.174229342
17.08513833	1.173639559
17.07959377	1.173042329
17.07404484	1.172437062
17.06849155	1.171823541
17.06293391	1.171201298
17.0573719	1.170570246
17.05180554	1.169930275
17.04623483	1.169280917
17.04065978	1.168622324
17.03508038	1.167954292
17.02949665	1.167277111
17.02390857	1.166591347
17.01831617	1.165897212
17.01271943	1.165195457
17.00711837	1.164486846
17.00151299	1.16377255
16.99590329	1.163053791
16.99028928	1.162332073
16.98467095	1.161608551
16.97904831	1.160884257
16.97342137	1.160160636
16.96779013	1.159438854
16.96215459	1.158719994
16.95651476	1.158004853
16.95087063	1.157294089
16.94522222	1.156588245
16.93956953	1.155887454
16.93391255	1.155191986
16.9282513	1.154501797
16.92258577	1.153817354
16.91691597	1.153138785
16.91124191	1.152466427
16.90556358	1.151800716
16.899881	1.151141827
16.89419416	1.150490019
16.88850306	1.149845135
16.88280772	1.149207011
16.87710813	1.14857521
16.8714043	1.147948663
16.86569623	1.147327825
16.85998393	1.146711441
16.85426739	1.146099236
16.84854663	1.145489679
16.84282165	1.144881921
16.83709244	1.144274818
16.83135901	1.143667782
16.82562137	1.14306001
16.81987953	1.142450818
16.81413347	1.141839976
16.80838321	1.141226671
16.80262875	1.140611988
16.7968701	1.139994645
16.79110725	1.139374379
16.78534022	1.138751543
16.779569	1.138126474
16.7737936	1.13749957
16.76801401	1.136870693
16.76223026	1.136239964
16.75644233	1.135607271
16.75065024	1.134972596
16.74485398	1.134336052
16.73905356	1.133697519
16.73324899	1.133057116
16.72744026	1.132414624
16.72162739	1.13177032
16.71581036	1.131124239
16.7099892	1.130476728
16.70416389	1.129828178
16.69833445	1.129179083
16.69250088	1.128529973
16.68666318	1.127881136
16.68082136	1.127233063
16.67497541	1.126585862
16.66912535	1.125939944
16.66327117	1.12529532
16.65741289	1.124652029
16.6515505	1.124010066
16.645684	1.123369465
16.63981341	1.122730187
16.63393872	1.122092069
16.62805994	1.121455165
16.62217707	1.120819227
16.61629011	1.120184457
16.61039908	1.119550903
16.60450397	1.118918844
16.59860478	1.118288215
16.59270152	1.117658999
16.5867942	1.117031169
16.58088281	1.116404586
16.57496737	1.115779351
16.56904787	1.115155361
16.56312431	1.114532765
16.55719671	1.113911624
16.55126507	1.113292081
16.54532938	1.11267422
16.53938966	1.112057958
16.5334459	1.111443553
16.52749811	1.110831102
16.5215463	1.110220947
16.51559047	1.109612776
16.50963061	1.109006355
16.50366674	1.108401225
16.49769886	1.107797093
16.49172697	1.10719386
16.48575108	1.106591361
16.47977118	1.105989636
16.47378729	1.105388367
16.46779941	1.104787197
16.46180753	1.104185398
16.45581167	1.103582342
16.44981183	1.102977701
16.44380801	1.102371148
16.43780022	1.101762827
16.43178845	1.101152621
16.42577272	1.100541971
16.41975302	1.099930614
16.41372937	1.099318673
16.40770176	1.098706831
16.40167019	1.09809522
16.39563468	1.097484353
16.38959522	1.096874542
16.38355182	1.09626635
16.37750448	1.095660009
16.37145321	1.095055437
16.36539801	1.094452605
16.35933889	1.093851069
16.35327584	1.093250614
16.34720887	1.092650878
16.34113799	1.092051554
16.33506319	1.091452407
16.32898449	1.090853165
16.32290188	1.090253976
16.31681538	1.0896551
16.31072498	1.089056547
16.30463068	1.088458471
16.2985325	1.08786091
16.29243043	1.08726381
16.28632448	1.086667251
16.28021465	1.086071217
16.27410095	1.085475656
16.26798338	1.084880699
16.26186194	1.084286353
16.25573664	1.083692536
16.24960749	1.083099672
16.24347447	1.082507881
16.23733761	1.081917204
16.2311969	1.081327951
16.22505234	1.080740296
16.21890395	1.080154161
16.21275172	1.079569526
16.20659566	1.078986105
16.20043576	1.078403555
16.19427205	1.077821425
16.18810451	1.077239517
16.18193316	1.076657574
16.17575799	1.076075414
16.16957902	1.075492966
16.16339624	1.074909884
16.15720965	1.074325771
16.15101927	1.073740275
16.1448251	1.073153471
16.13862713	1.072565498
16.13242538	1.07197651
16.12621985	1.071386622
16.12001054	1.070796734
16.11379745	1.070206736
16.10758059	1.069616998
16.10135996	1.069028118
16.09513558	1.068440259
16.08890743	1.067853254
16.08267552	1.067267014
16.07643987	1.066682389
16.07020046	1.066099864
16.06395731	1.065519232
16.05771042	1.064940608
16.0514598	1.064364072
16.04520544	1.063789654
16.03894735	1.063217687
16.03268554	1.062648597
16.02642001	1.062082724
16.02015076	1.061520293
16.01387779	1.060961372
16.00760112	1.060405123
16.00132074	1.059852843
15.99503666	1.059306043
15.98874889	1.058764372
15.98245741	1.05822675
15.97616225	1.057692189
15.9698634	1.057160263
15.96356087	1.056630785
15.95725466	1.056103664
15.95094478	1.055578793
15.94463123	1.05505614
15.93831401	1.054535981
15.93199312	1.054018531
15.92566858	1.053504301
15.91934038	1.052992673
15.91300853	1.052484009
15.90667304	1.05197853
15.9003339	1.051476
15.89399112	1.05097668
15.8876447	1.050480413
15.88129466	1.049987321
15.87494099	1.049497514
15.86858369	1.049010852
15.86222277	1.048527099
15.85585824	1.048045869
15.84949009	1.047566823
15.84311834	1.047089724
15.83674298	1.046614292
15.83036403	1.046140408
15.82398147	1.045668026
15.81759533	1.045196879
15.81120559	1.04472639
15.80481227	1.044255869
15.79841537	1.043784821
15.7920149	1.043312848
15.78561085	1.042839938
15.77920323	1.042365977
15.77279205	1.041890825
15.76637731	1.041414442
15.75995901	1.040936531
15.75353716	1.04045695
15.74711176	1.039975561
15.74068281	1.039492488
15.73425032	1.039008093
15.7278143	1.038522478
15.72137474	1.038035791
15.71493166	1.03754805
15.70848505	1.037059533
15.70203491	1.03657061
15.69558126	1.036081541
15.6891241	1.035592534
15.68266343	1.035103629
15.67619925	1.034614906
15.66973158	1.034126543
15.6632604	1.03363874
15.65678573	1.033151865
15.65030758	1.032666206
15.64382593	1.032182108
15.63734081	1.031699987
15.63085221	1.031219892
15.62436014	1.03074212
15.61786459	1.03026707
15.61136558	1.029795098
15.60486311	1.029326213
15.59835719	1.028860598
15.59184781	1.028398707
15.58533498	1.027939829
15.5788187	1.027484949
15.57229899	1.027033808
15.56577584	1.026586248
15.55924925	1.026142353
15.55271924	1.025702369
15.5461858	1.025266115
15.53964894	1.024833436
15.53310866	1.024403974
15.52656497	1.023977192
15.52001787	1.023552827
15.51346737	1.023130916
15.50691346	1.022711366
15.50035616	1.022293893
15.49379547	1.021878011
15.48723138	1.021463068
15.48066392	1.021048378
15.47409307	1.020633424
15.46751884	1.020217728
15.46094125	1.019801227
15.45436028	1.019383815
15.44777595	1.018965193
15.44118826	1.01854504
15.43459721	1.018122902
15.42800282	1.017698258
15.42140507	1.017270628
15.41480398	1.016839563
15.40819955	1.016404593
15.40159178	1.015965329
15.39498068	1.015521724
15.38836626	1.015073918
15.38174851	1.014621833
15.37512744	1.01416535
15.36850306	1.013704404
15.36187536	1.013239053
15.35524436	1.012769321
15.34861005	1.012295234
15.34197245	1.011817062
15.33533155	1.011335142
15.32868735	1.010849614
15.32203988	1.010360461
15.31538912	1.00986778
15.30873508	1.009371976
15.30207776	1.00887354
15.29541718	1.008372886
15.28875333	1.007871066
15.28208621	1.007367913
15.27541584	1.00686312
15.26874222	1.006356587
15.26206534	1.005848452
15.25538522	1.005339241
15.24870186	1.004829121
15.24201526	1.004318352
15.23532543	1.003807278
15.22863237	1.003296112
15.22193608	1.002785141
15.21523657	1.002274627
15.20853385	1.001765008
15.20182791	1.00125653
15.19511876	1.000749408
15.18840641	1.000243969
15.18169086	0.999740404
15.17497211	0.999238727
15.16825018	0.998739084
15.16152505	0.998242071
15.15479674	0.997748074
15.14806525	0.997257538
15.14133058	0.996770987
15.13459275	0.996288767
15.12785174	0.99581066
15.12110757	0.995336841
15.11436025	0.99486733
15.10760977	0.994402187
15.10085614	0.993941568
15.09409936	0.993485437
15.08733944	0.993033734
15.08057638	0.992586576
15.07381019	0.992144169
15.06704087	0.991706544
15.06026843	0.991273439
15.05349286	0.990844213
15.04671418	0.990418216
15.03993238	0.989995284
15.03314747	0.989575275
15.02635946	0.989157915
15.01956835	0.988742816
15.01277414	0.988329578
15.00597685	0.987917909
14.99917646	0.987507407
14.99237299	0.987097661
14.98556644	0.986688285
14.97875682	0.986278773
14.97194412	0.985868695
14.96512836	0.985457478
14.95830953	0.985044803
14.95148765	0.984630524
14.94466271	0.984214631
14.93783472	0.983796684
14.93100369	0.983376276
14.92416962	0.982953238
14.9173325	0.982527796
14.91049236	0.982100062
14.90364918	0.981669876
14.89680299	0.981236951
14.88995377	0.980801214
14.88310153	0.980362468
14.87624628	0.979920671
14.86938803	0.979476094
14.86252677	0.979029114
14.85566251	0.978580277
14.84879526	0.978129782
14.84192502	0.977677812
14.83505179	0.977224542
14.82817557	0.976770122
14.82129638	0.976314637
14.81441422	0.97585839
14.80752909	0.975401778
14.80064099	0.974945575
14.79374993	0.97448984
14.78685591	0.974034239
14.77995894	0.973578377
14.77305902	0.973122363
14.76615616	0.972666714
14.75925035	0.972212069
14.75234162	0.971759379
14.74542995	0.971309322
14.73851535	0.97086226
14.73159783	0.970418184
14.72467739	0.969977296
14.71775404	0.969539673
14.71082778	0.969105442
14.70389861	0.968674767
14.69696654	0.968248143
14.69003158	0.967825977
14.68309372	0.967408281
14.67615297	0.966995331
14.66920934	0.966587681
14.66226283	0.96618595
14.65531344	0.965790548
14.64836118	0.96540154
14.64140605	0.965018503
14.63444807	0.964641254
14.62748722	0.964269818
14.62052352	0.963904552
14.61355696	0.963545747
14.60658757	0.963193625
14.59961533	0.962848357
14.59264025	0.962510137
14.58566234	0.96217875
14.5786816	0.961853756
14.57169804	0.961534533
14.56471166	0.961221278
14.55772246	0.960914362
14.55073045	0.960614038
14.54373564	0.96032014
14.53673802	0.960032492
14.5297376	0.959751147
14.52273439	0.959475816
14.51572839	0.959206277
14.50871961	0.95894236
14.50170804	0.958684189
14.4946937	0.958431131
14.48767658	0.958182632
14.4806567	0.957938053
14.47363405	0.957697421
14.46660864	0.957460548
14.45958048	0.95722692
14.45254957	0.956995794
14.44551591	0.956766729
14.43847951	0.956540086
14.43144037	0.956315929
14.42439849	0.956093851
14.41735389	0.955873855
14.41030657	0.955656016
14.40325652	0.95543984
14.39620376	0.955224743
14.38914828	0.955010288
14.3820901	0.954795903
14.37502922	0.954580371
14.36796563	0.954364588
14.36089936	0.954145683
14.35383039	0.953925938
14.34675874	0.953704059
14.3396844	0.953480472
14.33260739	0.953254212
14.32552771	0.953026226
14.31844536	0.952794869
14.31136034	0.95256224
14.30427267	0.952326436
14.29718234	0.952089366
14.29008936	0.951849128
14.28299374	0.951607257
14.27589547	0.951363366
14.26879456	0.951117214
14.26169103	0.950868295
14.25458486	0.950616037
14.24747607	0.950359895
14.24036466	0.950099806
14.23325063	0.949836064
14.22613399	0.949569044
14.21901475	0.949298823
14.2118929	0.94902593
14.20476846	0.948750584
14.19764142	0.948473031
14.19051179	0.948193476
14.18337958	0.947912314
14.17624479	0.947630113
14.16910742	0.947347127
14.16196748	0.947063805
14.15482497	0.946780371
14.1476799	0.946496244
14.14053227	0.946211078
14.13338209	0.945924759
14.12622936	0.94563801
14.11907408	0.945351534
14.11191627	0.945065803
14.10475591	0.944781289
14.09759303	0.944498229
14.09042761	0.944217421
14.08325968	0.943938891
14.07608922	0.943662929
14.06891625	0.943390182
14.06174077	0.94312085
14.05456279	0.942855262
14.0473823	0.942593697
14.04019932	0.942336364
14.03301385	0.942083421
14.02582589	0.941834952
14.01863544	0.941591493
14.01144252	0.941353694
14.00424712	0.941121655
13.99704925	0.940896059
13.98984892	0.940675332
13.98264613	0.940461246
13.97544088	0.940251521
13.96823317	0.940048032
13.96102302	0.939849596
13.95381043	0.939657175
13.9465954	0.939469453
13.93937793	0.93928841
13.93215804	0.939112419
13.92493571	0.938944166
13.91771097	0.938781315
13.91048381	0.938624241
13.90325424	0.938472764
13.89602226	0.938326627
13.88878788	0.938186255
13.8815511	0.938050938
13.87431192	0.937919201
13.86707036	0.937790344
13.85982641	0.937665003
13.85258008	0.93754337
13.84533137	0.937425664
13.83808029	0.937312025
13.83082685	0.937202312
13.82357104	0.937096476
13.81631287	0.936994199
13.80905235	0.936894854
13.80178948	0.93679754
13.79452426	0.936701809
13.7872567	0.936607665
13.77998681	0.936515104
13.77271459	0.936423794
13.76544004	0.936334161
13.75816316	0.936244258
13.75088397	0.936154303
13.74360246	0.93606419
13.73631865	0.935973918
13.72903253	0.935883387
13.72174411	0.935792513
13.7144534	0.935700967
13.70716039	0.935608341
13.6998651	0.93551403
13.69256752	0.935418061
13.68526767	0.935320415
13.67796554	0.935220009
13.67066115	0.935116348
13.66335449	0.935009304
13.65604557	0.934899227
13.6487344	0.934786242
13.64142098	0.934670312
13.63410531	0.934551232
13.6267874	0.934428915
13.61946725	0.934303426
13.61214487	0.934174504
13.60482026	0.934041909
13.59749342	0.933905497
13.59016437	0.933765125
13.58283311	0.933620638
13.57549963	0.933472085
13.56816395	0.933319859
13.56082607	0.933164264
13.55348599	0.933005552
13.54614372	0.932843452
13.53879926	0.932677848
13.53145262	0.93250885
13.5241038	0.932336312
13.51675281	0.932160678
13.50939965	0.931982588
13.50204432	0.931802619
13.49468683	0.931621812
13.48732719	0.931438803
13.4799654	0.931253875
13.47260146	0.93106729
13.46523538	0.930879741
13.45786716	0.930691573
13.45049681	0.930502785
13.44312433	0.930313291
13.43574972	0.930123616
13.428373	0.929934757
13.42099416	0.929747731
13.41361321	0.929563624
13.40623016	0.929382381
13.398845	0.929203566
13.39145775	0.929027125
13.38406841	0.92885228
13.37667698	0.928680651
13.36928347	0.928513287
13.36188788	0.928350164
13.35449021	0.928191062
13.34709048	0.928036046
13.33968868	0.92788559
13.33228482	0.927740395
13.32487891	0.927601579
13.31747094	0.927469522
13.31006093	0.927344009
13.30264888	0.927224734
13.29523479	0.927111909
13.28781866	0.927005399
13.28040051	0.926905046
13.27298034	0.926811055
13.26555815	0.926723984
13.25813394	0.926644239
13.25070772	0.926572122
13.2432795	0.926507724
13.23584928	0.926451607
13.22841706	0.926403754
13.22098285	0.926364162
13.21354666	0.926333189
13.20610848	0.926310406
13.19866832	0.926295733
13.19122619	0.926288669
13.1837821	0.926289074
13.17633604	0.926296456
13.16888801	0.926310784
13.16143804	0.926332161
13.15398611	0.926360385
13.14653224	0.926395648
13.13907643	0.926437613
13.13161869	0.926485849
13.12415901	0.926540341
13.1166974	0.926601161
13.10923387	0.926667725
13.10176843	0.926738977
13.09430107	0.926814264
13.0868318	0.926893343
13.07936063	0.926975805
13.07188755	0.927061439
13.06441259	0.927150132
13.05693573	0.927241738
13.04945699	0.927335931
13.04197637	0.927432431
13.03449387	0.927531222
13.0270095	0.927631918
13.01952326	0.927733075
13.01203516	0.927833725
13.0045452	0.927936143
12.99705339	0.928038651
12.98955973	0.928140673
12.98206422	0.928242292
12.97456688	0.928343542
12.9670677	0.928444142
12.95956669	0.928543678
12.95206386	0.928641642
12.9445592	0.928737678
12.93705273	0.928830813
12.92954445	0.928921406
12.92203436	0.929009622
12.91452246	0.929095703
12.90700877	0.929180103
12.89949329	0.929260603
12.89197602	0.929337472
12.88445696	0.929411077
12.87693613	0.929480516
12.86941352	0.929545752
12.86188914	0.929607046
12.854363	0.929665141
12.84683509	0.929719521
12.83930543	0.929769862
12.83177402	0.929816046
12.82424086	0.929856966
12.81670596	0.929892892
12.80916932	0.929924535
12.80163095	0.929952079
12.79409085	0.929974925
12.78654903	0.929993842
12.77900549	0.93000811
12.77146023	0.930018151
12.76391327	0.930024191
12.7563646	0.930026369
12.74881423	0.930024712
12.74126216	0.930019147
12.7337084	0.930009816
12.72615296	0.929996968
12.71859584	0.929980649
12.71103704	0.929960964
12.70347656	0.929939045
12.69591442	0.92991478
12.68835062	0.92988828
12.68078516	0.929859906
12.67321804	0.929830244
12.66564928	0.929799587
12.65807887	0.929768222
12.65050682	0.929735829
12.64293314	0.92970292
12.63535783	0.9296695
12.62778089	0.929635626
12.62020233	0.929601607
12.61262215	0.92956799
12.60504036	0.929535398
12.59745697	0.929504703
12.58987197	0.929476716
12.58228538	0.92945155
12.57469719	0.929428795
12.56710742	0.929408138
12.55951606	0.929389643
12.55192313	0.929373876
12.54432861	0.929362105
12.53673253	0.929353937
12.52913489	0.929350059
12.52153568	0.929351186
12.51393492	0.929358009
12.50633261	0.929369205
12.49872876	0.929384859
12.49112336	0.929404988
12.48351642	0.929430219
12.47590796	0.929460758
12.46829796	0.929496639
12.46068645	0.929537935
12.45307341	0.929585112
12.44545887	0.929638559
12.43784281	0.92969874
12.43022525	0.929765479
12.4226062	0.929838204
12.41498564	0.929916773
12.4073636	0.930001638
12.39974007	0.930093257
12.39211507	0.930191466
12.38448858	0.930295853
12.37686063	0.93040652
12.36923121	0.930523774
12.36160033	0.930646765
12.35396799	0.930776407
12.3463342	0.930912648
12.33869897	0.931054251
12.33106229	0.931200771
12.32342417	0.931353286
12.31578462	0.931512227
12.30814364	0.931677149
12.30050124	0.931847907
12.29285742	0.932024197
12.28521218	0.932205584
12.27756554	0.932391682
12.26991749	0.93258227
12.26226804	0.932777028
12.25461719	0.932975651
12.24696496	0.933178067
12.23931133	0.933384036
12.23165633	0.933593064
12.22399995	0.933804986
12.2163422	0.934020134
12.20868308	0.93423803
12.2010226	0.934458059
12.19336076	0.93468036
12.18569757	0.934900081
12.17803303	0.935121154
12.17036715	0.935343839
12.16269992	0.935567965
12.15503137	0.935792929
12.14736148	0.936018592
12.13969027	0.936244291
12.13201774	0.936469203
12.1243439	0.936693455
12.11666874	0.936916206
12.10899228	0.93713797
12.10131452	0.937357877
12.09363546	0.937576411
12.08595512	0.937792568
12.07827348	0.938006591
12.07059056	0.938218583
12.06290637	0.938427743
12.0552209	0.938634065
12.04753417	0.938836437
12.03984617	0.939037456
12.03215691	0.939236254
12.0244664	0.939432329
12.01677465	0.939625079
12.00908164	0.939813964
12.0013874	0.939998773
11.99369193	0.940179805
11.98599522	0.940355079
11.97829729	0.940530648
11.97059814	0.940701248
11.96289777	0.940868197
11.9551962	0.941031729
11.94749341	0.941191572
11.93978943	0.94134723
11.93208425	0.941498385
11.92437788	0.941644927
11.91667032	0.941786889
11.90896157	0.941924426
11.90125166	0.94205782
11.89354056	0.942187542
11.8858283	0.942314053
11.87811488	0.942437635
11.8704003	0.942557681
11.86268456	0.94267337
11.85496768	0.942784589
11.84724965	0.942891951
11.83953048	0.942996258
11.83181018	0.9430981
11.82408875	0.943197386
11.81636619	0.943294048
11.80864251	0.943388157
11.80091772	0.943479824
11.79319182	0.943568946
11.78546481	0.943655441
11.77773669	0.943739461
11.77000749	0.943821707
11.76227719	0.943903117
11.7545458	0.943983943
11.74681333	0.944064328
11.73907978	0.944144113
11.73134517	0.944223819
11.72360948	0.944302897
11.71587273	0.944381956
11.70813492	0.944461529
11.70039606	0.944542061
11.69265615	0.94462416
11.68491519	0.944705269
11.6771732	0.944790764
11.66943017	0.944875663
11.66168611	0.944961567
11.65394102	0.945048816
11.64619492	0.945137922
11.6384478	0.945229268
11.63069967	0.945322964
11.62295054	0.945419118
11.6152004	0.945517801
11.60744927	0.945616908
11.59969714	0.945719891
11.59194403	0.945827542
11.58418994	0.945936683
11.57643487	0.946048809
11.56867882	0.946164323
11.56092181	0.946283115
11.55316384	0.946404684
11.54540491	0.946530076
11.53764503	0.946659392
11.52988419	0.946792469
11.52212242	0.946926924
11.5143597	0.947069122
11.50659605	0.947214046
11.49883147	0.947363376
11.49106597	0.947516915
11.48329955	0.947674559
11.47553221	0.947836763
11.46776396	0.948003493
11.45999481	0.948174655
11.45222475	0.948350268
11.4444538	0.948530398
11.43668196	0.948715137
11.42890924	0.948905149
11.42113563	0.949100478
11.41336114	0.94930048
11.40558579	0.949504368
11.39780956	0.949711796
11.39003248	0.949922987
11.38225454	0.950138358
11.37447574	0.950358146
11.3666961	0.950582271
11.35891561	0.950810656
11.35113429	0.951042974
11.34335213	0.951278818
11.33556914	0.951517722
11.32778533	0.951759715
11.3200007	0.952004697
11.31221526	0.952252531
11.30442901	0.952503322
11.29664195	0.952756674
11.28885409	0.95301321
11.28106544	0.953270082
11.273276	0.953526454
11.26548577	0.953785164
11.25769476	0.95404573
11.24990297	0.954309368
11.24211042	0.954572079
11.2343171	0.954836934
11.22652302	0.955104525
11.21872818	0.955370824
11.21093259	0.955639063
11.20313625	0.955910122
11.19533917	0.95618129
11.18754135	0.956451366
11.1797428	0.956722581
11.17194352	0.956994635
11.16414352	0.957264911
11.1563428	0.957533348
11.14854137	0.957804122
11.14073923	0.958073341
11.13293639	0.95833993
11.12513285	0.958606274
11.11732861	0.958874654
11.10952368	0.959138351
11.10171807	0.959406987
11.09391178	0.959672703
11.08610482	0.959937244
11.07829719	0.960198584
11.07048889	0.96045934
11.06267993	0.960719016
11.05487031	0.96097746
11.04706004	0.961234961
11.03924913	0.96149054
11.03143758	0.961743819
11.02362539	0.961995228
11.01581257	0.962242913
11.00799912	0.962488628
11.00018506	0.962732031
10.99237037	0.962972705
10.98455507	0.963210833
10.97673917	0.963446612
10.96892266	0.963679859
10.96110555	0.963910048
10.95328786	0.964137204
10.94546957	0.964361688
10.9376507	0.964582496
10.92983125	0.964799573
10.92201123	0.965012407
10.91419064	0.965220499
10.90636949	0.965424148
10.89854778	0.965623829
10.89072551	0.965819578
10.88290269	0.966011297
10.87507933	0.966199127
10.86725543	0.966383301
10.859431	0.966563768
10.85160603	0.966740473
10.84378054	0.966913515
10.83595453	0.967082959
10.828128	0.967249055
10.82030096	0.967411722
10.81247342	0.967570911
10.80464537	0.967726631
10.79681683	0.967878916
10.7889878	0.96802779
10.78115828	0.968173609
10.77332828	0.968316125
10.7654978	0.968454818
10.75766685	0.968590544
10.74983543	0.96872346
10.74200355	0.968853668
10.73417122	0.968981038
10.72633842	0.969105685
10.71850519	0.969227798
10.7106715	0.969347456
10.70283738	0.969464565
10.69500283	0.969579092
10.68716785	0.969691295
10.67933244	0.969801323
10.67149661	0.969909013
10.66366037	0.97001408
10.65582373	0.970116965
10.64798667	0.970217887
10.64014922	0.970317387
10.63231137	0.970415413
10.62447313	0.970512076
10.61663451	0.970607587
10.60879551	0.970702196
10.60095613	0.970795627
10.59311638	0.970888176
10.58527626	0.970980144
10.57743578	0.971071488
10.56959495	0.971162632
10.56175377	0.971253905
10.55391224	0.971345657
10.54607036	0.971438099
10.53822816	0.97153144
10.53038561	0.971625648
10.52254275	0.971720538
10.51469955	0.97181602
10.50685605	0.971912372
10.49901223	0.97200994
10.4911681	0.972109044
10.48332367	0.972209718
10.47547894	0.972311819
10.46763391	0.972415074
10.4597886	0.972519365
10.45194301	0.972624547
10.44409713	0.9727308
10.43625099	0.972838544
10.42840457	0.972946974
10.42055789	0.973056832
10.41271095	0.973167946
10.40486375	0.973280353
10.39701631	0.973392561
10.38916862	0.973505769
10.38132069	0.973620295
10.37347252	0.973735859
10.36562413	0.973852146
10.35777551	0.973968764
10.34992667	0.974085964
10.34207761	0.974204215
10.33422834	0.974323372
10.32637887	0.974443272
10.31852919	0.974563775
10.31067932	0.974685
10.30282926	0.974806967
10.294979	0.974929707
10.28712857	0.975053104
10.27927796	0.975177234
10.27142718	0.975302403
10.26357623	0.975428205
10.25572512	0.975554363
10.24787385	0.975681303
10.24002243	0.975808573
10.23217086	0.975936077
10.22431914	0.976063781
10.21646729	0.976191899
10.2086153	0.976320502
10.20076319	0.97645014
10.19291095	0.976580091
10.1850586	0.976710025
10.17720612	0.976840326
10.16935354	0.97697092
10.16150086	0.977100025
10.15364807	0.977228784
10.14579519	0.977356527
10.13794222	0.977483902
10.13008917	0.977613455
10.12223604	0.977743008
10.11438283	0.977872297
10.10652954	0.978000849
10.0986762	0.978128651
10.09082279	0.978255658
10.08296933	0.978381797
10.07511581	0.978506944
10.06726225	0.978631139
10.05940865	0.978754445
10.05155501	0.978876893
10.04370134	0.978998432
10.03584764	0.979119233
10.02799392	0.979239633
10.02014019	0.979359884
10.01228644	0.97948
10.00443268	0.979599889
9.99657892	0.979719247
9.988725162	0.979838007
9.980871411	0.979955968
9.973017672	0.980073419
9.96516395	0.980190396
9.957310249	0.980306952
9.949456575	0.980422945
9.941602931	0.980538205
9.933749324	0.980652588
9.925895758	0.980766071
9.918042237	0.980878685
9.910188767	0.980990586
9.902335352	0.981101807
9.894481998	0.981212238
9.886628708	0.981321526
9.878775489	0.98142952
9.870922344	0.981536174
9.863069279	0.981641683
9.855216298	0.981746256
9.847363407	0.981849905
9.83951061	0.98195246
9.831657912	0.982053642
9.823805317	0.982153163
9.815952832	0.982251046
9.808100459	0.982347428
9.800248206	0.982442403
9.792396075	0.982535725
9.784544073	0.982627318
9.776692203	0.98271719
9.768840471	0.982805132
9.760988882	0.982891131
9.75313744	0.982974818
9.74528615	0.983056655
9.737435018	0.983136778
9.729584047	0.983215345
9.721733243	0.983292313
9.713882611	0.983367537
9.706032156	0.983441054
9.698181881	0.983513066
9.690331793	0.983583859
9.682481896	0.983653513
9.674632195	0.983721993
9.666782694	0.983789272
9.658933399	0.983855359
9.651084315	0.983920252
9.643235445	0.983983988
9.635386796	0.984046752
9.627538371	0.984108779
9.619690176	0.984170206
9.611842216	0.984230799
9.603994495	0.984290506
9.596147019	0.984349351
9.588299792	0.984407443
9.580452818	0.984464879
9.572606103	0.984521621
9.564759652	0.984577556
9.55691347	0.984632573
9.549067561	0.984686716
9.541221929	0.984740097
9.533376581	0.984792788
9.525531521	0.984844819
9.517686753	0.984896281
9.509842283	0.984946015
9.501998115	0.984996678
9.494154255	0.98504733
9.486310706	0.985097536
9.478467474	0.98514736
9.470624564	0.985197012
9.46278198	0.985246669
9.454939728	0.985296606
9.447097812	0.985346787
9.439256237	0.985397201
9.431415008	0.985448027
9.42357413	0.985499458
9.415733607	0.985551745
9.407893444	0.9856047
9.400053647	0.985658063
9.39221422	0.985711884
9.384375168	0.985765964
9.376536495	0.985820356
9.368698207	0.985875211
9.360860308	0.985930173
9.353022804	0.985987984
9.345185699	0.986041161
9.337348997	0.986098908
9.329512705	0.986152026
9.321676826	0.986209703
9.313841365	0.986262898
9.306006327	0.986318252
9.298171718	0.986373825
9.290337541	0.986432295
9.282503803	0.986486156
9.274670506	0.986541923
9.266837658	0.986597711
9.259005261	0.986653655
9.251173322	0.986709411
9.243341844	0.986764978
9.235510833	0.986820277
9.227680294	0.986875327
9.219850231	0.986930027
9.212020649	0.986984584
9.204191553	0.987039231
9.196362948	0.98709371
9.188534839	0.987148194
9.18070723	0.987197996
9.172880127	0.987251114
9.165053534	0.987304376
9.157227456	0.987357267
9.149401897	0.987409487
9.141576864	0.987461084
9.13375236	0.987511929
9.12592839	0.987562036
9.118104959	0.987611291
9.110282072	0.987659801
9.102459734	0.98770741
9.09463795	0.987754126
9.086816724	0.987800103
9.078996062	0.987845333
9.071175967	0.987889523
9.063356445	0.987932702
9.055537502	0.987974933
9.04771914	0.988016213
9.039901366	0.988056612
9.032084185	0.988100434
9.0242676	0.988135108
9.016451617	0.988172093
9.008636241	0.988208094
9.000821476	0.988242974
8.993007328	0.98827657
8.9851938	0.988308746
8.977380899	0.988339459
8.969568629	0.988368594
8.961756994	0.988396064
8.953945999	0.988421787
8.94613565	0.988445673
8.93832595	0.988467704
8.930516906	0.988487843
8.922708521	0.988506163
8.914900801	0.988522626
8.90709375	0.988537158
8.899287373	0.988549809
8.891481675	0.988560488
8.883676661	0.988569435
8.875872335	0.988576781
8.868068703	0.988582442
8.860265769	0.988586535
8.852463538	0.988589131
8.844662015	0.988590012
8.836861204	0.988589047
8.829061111	0.988586362
8.82126174	0.988581526
8.813463097	0.988574464
8.805665185	0.988565443
8.797868009	0.988554365
8.790071576	0.988540761
8.782275888	0.988524473
8.774480952	0.988505947
8.766686771	0.988484796
8.758893352	0.988461205
8.751100698	0.988434592
8.743308814	0.988404725
8.735517705	0.988372066
8.727727376	0.988336521
8.719937832	0.988297642
8.712149078	0.988255189
8.704361118	0.988209856
8.696573957	0.98816134
8.6887876	0.988109741
8.681002052	0.988054734
8.673217318	0.987996747
8.665433401	0.987935764
8.657650308	0.987872786
8.649868043	0.987806411
8.642086611	0.98773735
8.634306017	0.987670645
8.626526264	0.987593664
8.618747359	0.987516
8.610969306	0.987445391
8.60319211	0.987364699
8.595415775	0.987282441
8.587640307	0.987185903
8.579865709	0.98709272
8.572091988	0.986996989
8.564319148	0.986898244
8.556547193	0.986796988
8.548776128	0.986697224
8.541005959	0.986590865
8.533236689	0.986481148
8.525468324	0.986368305
8.517700869	0.986248093
8.509934328	0.986128351
8.502168706	0.986010653
8.494404008	0.985886579
8.486640239	0.985755235
8.478877403	0.9856244
8.471115505	0.985495429
8.463354551	0.985355493
8.455594544	0.98521626
8.44783549	0.985074492
8.440077393	0.984934342
8.432320259	0.984783613
8.424564091	0.984633503
8.416808895	0.984480911
8.409054676	0.984325455
8.401301438	0.984167698
8.393549186	0.984007314
8.385797925	0.983844409
8.37804766	0.983678783
8.370298395	0.983510749
8.362550135	0.983344846
8.354802885	0.983168675
8.347056651	0.982993185
8.339311435	0.982819907
8.331567244	0.982636459
8.323824082	0.982453818
8.316081954	0.982269059
8.308340865	0.982081969
8.300600819	0.981892701
8.292861822	0.981701425
8.285123877	0.981508201
8.27738699	0.981317563
8.269651166	0.9811172
8.261916409	0.980918219
8.254182724	0.980717786
8.246450116	0.980515884
8.238718589	0.980312551
8.230988149	0.980107927
8.2232588	0.979902081
8.215530547	0.979694991
8.207803395	0.979491136
8.200077348	0.979278196
8.192352411	0.979071698
8.184628589	0.978856384
8.176905887	0.978642998
8.16918431	0.978428658
8.161463862	0.978213335
8.153744548	0.97799705
8.146026372	0.977784309
8.138309341	0.977567132
8.130593457	0.97734872
8.122878727	0.977124654
8.115165154	0.976907171
8.107452744	0.976681029
8.099741502	0.976461637
8.092031431	0.976238036
8.084322538	0.976013244
8.076614826	0.975782851
8.0689083	0.975554887
8.061202965	0.975326313
8.053498827	0.975097067
8.045795889	0.974867212
8.038094156	0.974636808
8.030393634	0.974405901
8.022694326	0.974179033
8.014996238	0.97395084
8.007299375	0.973718458
7.99960374	0.973484964
7.99190934	0.973246346
7.984216178	0.97301457
7.976524259	0.972779022
7.968833589	0.972542441
7.961144171	0.972300695
7.953456011	0.972066502
7.945769113	0.97182881
7.938083483	0.971590844
7.930399124	0.971348148
7.922716042	0.971108664
7.915034241	0.970869336
7.907353726	0.970630056
7.899674502	0.970390834
7.891996573	0.970151565
7.884319945	0.969912224
7.876644622	0.969677325
7.868970608	0.969434335
7.861297909	0.969198889
7.853626529	0.968955394
7.845956473	0.968714787
7.838287745	0.968473898
7.830620351	0.968232759
7.822954295	0.967991076
7.815289582	0.96774873
7.807626217	0.967505628
7.799964204	0.967266387
7.792303547	0.967023096
7.784644253	0.966774103
7.776986325	0.966531941
7.769329768	0.96628589
7.761674587	0.966038629
7.754020787	0.965790503
7.746368372	0.965541546
7.738717347	0.96529172
7.731067717	0.965041066
7.723419486	0.964794216
7.71577266	0.964541641
7.708127243	0.964281742
7.700483239	0.964026257
7.692840653	0.96377055
7.685199491	0.963518849
7.677559757	0.963263217
7.669921455	0.963006514
7.66228459	0.962744422
7.654649167	0.962489336
7.647015191	0.962230442
7.639382666	0.961966219
7.631751598	0.961704502
7.62412199	0.961442243
7.616493847	0.961179247
7.608867175	0.960915486
7.601241978	0.960650945
7.59361826	0.960385557
7.585996027	0.96012368
7.578375282	0.959853101
7.570756031	0.959588841
7.563138279	0.959320405
7.55552203	0.959050652
7.547907288	0.958779624
7.540294059	0.958507366
7.532682347	0.95823383
7.525072157	0.957959005
7.517463494	0.957682831
7.509856362	0.957405238
7.502250766	0.957126154
7.49464671	0.956845532
7.4870442	0.956563333
7.47944324	0.95627953
7.471843834	0.955994095
7.464245988	0.955707024
7.456649706	0.955418312
7.449054993	0.955127922
7.441461854	0.954835842
7.433870292	0.954550337
7.426280313	0.954260595
7.418691922	0.953966784
7.411105123	0.953655654
7.403519921	0.953355605
7.39593632	0.95305187
7.388354326	0.95274722
7.380773942	0.952441302
7.373195175	0.952133809
7.365618027	0.951824582
7.358042504	0.951513607
7.350468611	0.951200884
7.342896352	0.95088638
7.335325732	0.950570038
7.327756756	0.950251818
7.320189428	0.949931677
7.312623753	0.949609498
7.305059736	0.9492855
7.297497381	0.948970173
7.289936692	0.948635373
7.282377676	0.948299261
7.274820335	0.947968959
7.267264676	0.947634418
7.259710702	0.947297782
7.252158419	0.946959146
7.24460783	0.946618431
7.237058941	0.946275625
7.229511756	0.945930749
7.22196628	0.945583804
7.214422518	0.945234806
7.206880474	0.944883761
7.199340152	0.94453069
7.191801558	0.944175609
7.184264696	0.943818528
7.176729571	0.943459458
7.169196188	0.943098411
7.16166455	0.942735395
7.154134664	0.942370441
7.146606532	0.942003579
7.139080161	0.9416348
7.131555554	0.941263956
7.124032717	0.94089114
7.116511654	0.940523925
7.108992369	0.940152195
7.101474867	0.939777196
7.093959153	0.939398803
7.086445232	0.939017962
7.078933108	0.938621478
7.071422785	0.938231486
7.063914269	0.937845081
7.056407564	0.937454857
7.048902675	0.937063138
7.041399606	0.93666978
7.033898362	0.936274725
7.026398947	0.935877986
7.018901367	0.935475555
7.011405625	0.935074603
7.003911727	0.934672301
6.996419677	0.934268509
6.988929479	0.933863229
6.981441139	0.933456389
6.97395466	0.933052042
6.966470048	0.932643085
6.958987308	0.932232352
6.951506443	0.931816024
6.944027458	0.931405294
6.936550358	0.930990422
6.929075148	0.930574094
6.921601832	0.930156388
6.914130415	0.929737311
6.906660902	0.929316936
6.899193296	0.928895296
6.891727603	0.928472434
6.884263827	0.92804836
6.876801973	0.927623103
6.869342045	0.927196679
6.861884049	0.926769101
6.854427988	0.926340342
6.846973867	0.925910489
6.839521692	0.925479451
6.832071465	0.925047529
6.824623193	0.924614595
6.817176879	0.924180692
6.809732529	0.923745864
6.802290146	0.923310254
6.794849736	0.922873619
6.787411302	0.922436265
6.779974851	0.921998172
6.772540385	0.921559355
6.76510791	0.921119822
6.757677431	0.920679804
6.750248951	0.92023928
6.742822476	0.919798354
6.73539801	0.919357092
6.727975558	0.918915531
6.720555124	0.918473685
6.713136712	0.918035682
6.705720328	0.917598561
6.698305977	0.917160355
6.690893661	0.916719582
6.683483387	0.916277891
6.676075158	0.915822613
6.66866898	0.915379015
6.661264856	0.914933826
6.653862792	0.914489209
6.646462792	0.914044771
6.63906486	0.913596559
6.631669001	0.913151357
6.62427522	0.912710345
6.616883522	0.912266495
6.60949391	0.911822435
6.602106389	0.911378182
6.594720964	0.910933797
6.58733764	0.910489288
6.57995642	0.910044654
6.57257731	0.909599891
6.565200314	0.909154986
6.557825437	0.908709934
6.550452683	0.908264764
6.543082057	0.90781946
6.535713563	0.907373985
6.528347206	0.906928397
6.52098299	0.906482719
6.51362092	0.906036938
6.506261001	0.905587225
6.498903236	0.905144337
6.491547631	0.904698756
6.48419419	0.904259764
6.476842918	0.903805657
6.469493819	0.903358068
6.462146898	0.902911168
6.454802158	0.902464691
6.447459606	0.902018503
6.440119245	0.901576379
6.432781079	0.901131425
6.425445114	0.900686262
6.418111354	0.900247734
6.410779803	0.89979407
6.403450466	0.899347001
6.396123347	0.898904538
6.388798452	0.898469496
6.381475783	0.898028524
6.374155347	0.897585464
6.366837147	0.897141589
6.359521188	0.89669667
6.352207475	0.89625201
6.344896012	0.895807405
6.337586803	0.89536284
6.330279853	0.894918329
6.322975167	0.89446118
6.315672749	0.89402469
6.308372603	0.893568868
6.301074735	0.893120509
6.293779148	0.892673025
6.286485847	0.892225913
6.279194836	0.891778866
6.271906121	0.891331691
6.264619705	0.890884321
6.257335593	0.890440606
6.25005379	0.889996073
6.2427743	0.889546744
6.235497127	0.889098389
6.228222277	0.888649661
6.220949752	0.888200526
6.213679559	0.887751012
6.206411701	0.88730356
6.199146184	0.886851612
6.19188301	0.886400799
6.184622186	0.885949778
6.177363715	0.885498491
6.170107601	0.885046915
6.16285385	0.884595019
6.155602466	0.884142806
6.148353454	0.883692668
6.141106816	0.883244013
6.13386256	0.882786437
6.126620688	0.882331848
6.119381205	0.881877176
6.112144115	0.881422234
6.104909424	0.880966934
6.097677135	0.880511193
6.090447254	0.880054949
6.083219783	0.879597831
6.075994729	0.879140324
6.068772095	0.878686172
6.061551886	0.878224604
6.054334106	0.877764734
6.04711876	0.877304391
6.039905852	0.876845889
6.032695387	0.876382646
6.025487369	0.87592023
6.018281803	0.87545732
6.011078692	0.874993815
6.003878042	0.874529668
5.996679857	0.87406483
5.989484141	0.873599251
5.982290899	0.87313287
5.975100135	0.872668006
5.967911853	0.872198129
5.960726059	0.871728746
5.953542756	0.871258459
5.946361949	0.870787232
5.939183642	0.870315164
5.932007841	0.869842198
5.924834548	0.869368313
5.917663769	0.868893528
5.910495508	0.868420288
5.90332977	0.867942172
5.896166558	0.867464738
5.889005878	0.866986647
5.881847733	0.866507862
5.874692129	0.86602838
5.867539069	0.865550495
5.860388558	0.865067843
5.8532406	0.864585816
5.846095201	0.864103099
5.838952363	0.863619587
5.831812092	0.863135261
5.824674392	0.862650093
5.817539268	0.862164124
5.810406723	0.861677375
5.803276763	0.861189755
5.796149391	0.860701232
5.789024612	0.860219365
5.78190243	0.859723915
5.77478285	0.859231528
5.767665877	0.858738614
5.760551514	0.858245013
5.753439766	0.857746927
5.746330637	0.857250682
5.739224132	0.856757584
5.732120255	0.856260898
5.725019011	0.855763062
5.717920404	0.855264174
5.710824437	0.854764291
5.703731117	0.854263453
5.696640446	0.85376171
5.68955243	0.853255404
5.682467073	0.852754748
5.675384378	0.852250784
5.668304351	0.851745875
5.661226996	0.851240105
5.654152318	0.850733512
5.647080319	0.850226128
5.640011006	0.849714258
5.632944382	0.849208087
5.625880452	0.848698601
5.61881922	0.848188176
5.61176069	0.847676852
5.604704867	0.847164707
5.597651755	0.846651724
5.590601358	0.846134247
5.583553681	0.84562239
5.576508729	0.845107309
5.569466504	0.844591311
5.562427013	0.844074467
5.555390259	0.843559083
5.548356246	0.843035291
5.541324979	0.842514838
5.534296463	0.84199765
5.5272707	0.841477152
5.520247697	0.840955706
5.513227457	0.840433383
5.506209984	0.839910232
5.499195283	0.839386278
5.492183359	0.838861604
5.485174215	0.838336187
5.478167855	0.837810189
5.471164285	0.83727992
5.464163508	0.836755381
5.457165529	0.836227849
5.450170353	0.835699618
5.443177982	0.835176561
5.436188422	0.834643291
5.429201678	0.834109014
5.422217752	0.833580905
5.41523665	0.833050126
5.408258377	0.832518798
5.401282935	0.831987078
5.39431033	0.831454974
5.387340566	0.830922504
5.380373647	0.830389714
5.373409578	0.829856669
5.366448362	0.829323423
5.359490004	0.828790003
5.352534509	0.828256444
5.34558188	0.827722775
5.338632122	0.827188996
5.33168524	0.826664527
5.324741237	0.826124946
5.317800117	0.825589409
5.310861886	0.825054494
5.303926547	0.824520063
5.296994105	0.823982379
5.290064563	0.823451167
5.283137927	0.822917694
5.2762142	0.822386456
5.269293387	0.821856255
5.262375492	0.821324083
5.255460519	0.820790416
5.248548472	0.820257224
5.241639357	0.819720321
5.234733176	0.819186111
5.227829935	0.818656149
5.220929637	0.818122315
5.214032287	0.817592601
5.207137889	0.817064739
5.200246447	0.816531946
5.193357966	0.815991657
5.18647245	0.815456247
5.179589903	0.814921938
5.172710329	0.814388339
5.165833732	0.813851588
5.158960118	0.81332124
5.152089489	0.812788603
5.145221851	0.812261589
5.138357207	0.811733056
5.131495562	0.811204164
5.12463692	0.810670763
5.117781285	0.810139256
5.110928662	0.809610036
5.104079054	0.809078385
5.097232466	0.808547135
5.090388902	0.808016068
5.083548367	0.80748232
5.076710864	0.806952367
5.069876398	0.80642513
5.063044973	0.805895846
5.056216593	0.805366806
5.049391262	0.804844818
5.042568985	0.804320389
5.035749766	0.803795086
5.028933609	0.803266785
5.022120518	0.802743245
5.015310497	0.802217025
5.008503552	0.801690428
5.001699685	0.801163284
4.994898901	0.800635846
4.988101204	0.800105687
4.981306598	0.799578933
4.974515089	0.799052846
4.967726679	0.798527877
4.960941373	0.798002812
4.954159175	0.797477468
4.94738009	0.796952644
4.940604121	0.796428218
4.933831272	0.795903771
4.927061549	0.795379802
4.920294955	0.794855966
4.913531494	0.794331866
4.90677117	0.793808239
4.900013988	0.793284951
4.893259952	0.792761856
4.886509066	0.792238305
4.879761334	0.791715232
4.87301676	0.791193384
4.866275348	0.7906705
4.859537103	0.790148022
4.852802029	0.789624955
4.846070129	0.789102545
4.839341409	0.788579534
4.832615871	0.788056985
4.825893521	0.78753429
4.819174363	0.787011156
4.8124584	0.786488431
4.805745637	0.78596596
4.799036078	0.785442855
4.792329727	0.784920447
4.785626588	0.784398878
4.778926665	0.783877195
4.772229963	0.783355084
4.765536485	0.782833771
4.758846236	0.782311661
4.75215922	0.781790649
4.745475441	0.781268643
4.738794903	0.780747551
4.73211761	0.780226055
4.725443566	0.779704954
4.718772776	0.779183268
4.712105243	0.778662557
4.705440972	0.778141116
4.698779967	0.777619969
4.692122231	0.777098596
4.68546777	0.776577875
4.678816587	0.776056486
4.672168686	0.775535516
4.665524071	0.77501407
4.658882746	0.774493295
4.652244716	0.773972195
4.645609985	0.773450828
4.638978556	0.772929949
4.632350434	0.772408713
4.625725623	0.771886975
4.619104127	0.771365871
4.61248595	0.77084431
4.605871096	0.770322154
4.599259569	0.769800627
4.592651373	0.769278596
4.586046513	0.768755971
4.579444992	0.768233931
4.572846815	0.767711366
4.566251985	0.767188203
4.559660507	0.766665571
4.553072384	0.766142364
4.546487622	0.765618458
4.539906223	0.765095002
4.533328192	0.764570859
4.526753532	0.764045942
4.520182249	0.763521508
4.513614346	0.7629964
4.507049827	0.762470635
4.500488696	0.761945326
4.493930957	0.761419324
4.487376615	0.760892624
4.480825673	0.760366395
4.474278135	0.759839461
4.467734005	0.759311825
4.461193288	0.758784648
4.454655987	0.758256767
4.448122107	0.757728117
4.441591651	0.757199924
4.435064624	0.756670982
4.428541029	0.756141264
4.422020871	0.755611987
4.415504153	0.755082021
4.40899088	0.754551255
4.402481056	0.754020738
4.395974684	0.753489696
4.389471769	0.752958176
4.382972314	0.752426677
4.376476325	0.751894575
4.369983803	0.751361926
4.363494755	0.750829498
4.357009183	0.750296601
4.350527092	0.749763124
4.344048486	0.749229922
4.337573368	0.748696153
4.331101743	0.748161806
4.324633615	0.747627504
4.318168987	0.747092701
4.311707864	0.74655806
4.305250249	0.746022794
4.298796148	0.745486845
4.292345562	0.744951317
4.285898498	0.744415153
4.279454958	0.743878265
4.273014946	0.743341936
4.266578467	0.742804938
4.260145524	0.742267207
4.253716122	0.74172975
4.247290264	0.741191828
4.240867955	0.740653184
4.234449198	0.740115012
4.228033997	0.739575835
4.221622356	0.739037005
4.21521428	0.738497442
4.208809771	0.737957565
4.202408835	0.737417583
4.196011475	0.736876652
4.189617695	0.73633628
4.183227499	0.735795279
4.17684089	0.735253712
4.170457874	0.734712402
4.164078453	0.734170146
4.157702632	0.733628262
4.151330414	0.733085769
4.144961804	0.73254262
4.138596806	0.73199992
4.132235423	0.731456643
4.125877659	0.730912813
4.119523519	0.730369284
4.113173005	0.729824942
4.106826123	0.729280842
4.100482876	0.728736563
4.094143268	0.728191482
4.087807302	0.727646902
4.081474983	0.72710142
4.075146315	0.726556352
4.068821302	0.726010789
4.062499946	0.725464799
4.056182254	0.724919153
4.049868227	0.724373111
4.043557871	0.723826342
4.037251188	0.723280362
4.030948184	0.722733693
4.024648861	0.722187357
4.018353224	0.721640601
4.012061277	0.721093358
4.005773023	0.720546726
3.999488466	0.719999413
3.993207611	0.71945246
3.98693046	0.718905184
3.980657019	0.718357539
3.974387291	0.717810348
3.968121279	0.717262737
3.961858987	0.716715004
3.95560042	0.716167839
3.949345582	0.71562006
3.943094475	0.715072735
3.936847105	0.714525215
3.930603474	0.713977331
3.924363587	0.713430216
3.918127448	0.71288257
3.91189506	0.712335378
3.905666427	0.711788003
3.899441553	0.711240431
3.893220443	0.710693425
3.887003099	0.71014607
3.880789525	0.709599232
3.874579726	0.709052349
3.868373705	0.708505313
3.862171467	0.70795891
3.855973014	0.707412173
3.849778351	0.706865987
3.843587482	0.706319716
3.837400409	0.705773302
3.831217139	0.705227555
3.825037673	0.704681566
3.818862015	0.704136155
3.812690171	0.703590677
3.806522143	0.703045109
3.800357935	0.702500009
3.794197551	0.701955005
3.788040995	0.701410421
3.781888271	0.700865837
3.775739382	0.700321152
3.769594333	0.699777144
3.763453126	0.699232913
3.757315766	0.698689296
3.751182257	0.698145711
3.745052602	0.697602044
3.738926805	0.697059131
3.73280487	0.696515967
3.726686801	0.695973434
3.720572601	0.695430928
3.714462275	0.694888401
3.708355826	0.694346604
3.702253257	0.693804613
3.696154573	0.693263299
3.690059777	0.69272184
3.683968873	0.692180894
3.677881866	0.691640334
3.671798757	0.691099614
3.665719552	0.690560182
3.659644255	0.690020229
3.653572867	0.68948145
3.647505395	0.688942197
3.641441841	0.688404324
3.635382209	0.687865885
3.629326502	0.687328777
3.623274726	0.686791313
3.617226882	0.686254462
3.611182976	0.685717865
3.60514301	0.685181837
3.599106989	0.684645602
3.593074915	0.684110463
3.587046794	0.683574999
3.581022628	0.683040504
3.575002422	0.682505834
3.568986179	0.681971929
3.562973902	0.681437914
3.556965596	0.680904612
3.550961264	0.680371222
3.54496091	0.679838551
3.538964538	0.679305706
3.53297215	0.678773766
3.526983752	0.678241612
3.520999346	0.677710349
3.515018937	0.677178853
3.509042528	0.676648234
3.503070122	0.676117352
3.497101724	0.675587344
3.491137337	0.675056952
3.485176965	0.674527594
3.479220611	0.673997933
3.473268279	0.673469081
3.467319974	0.672940093
3.461375697	0.672411838
3.455435454	0.671883337
3.449499247	0.671355726
3.443567081	0.670827903
3.437638959	0.670300751
3.431714885	0.669773352
3.425794862	0.669246797
3.419878894	0.668719905
3.413966985	0.668193902
3.408059139	0.667667543
3.402155358	0.667142106
3.396255647	0.666616304
3.39036001	0.666091392
3.384468449	0.665566074
3.378580969	0.665041611
3.372697573	0.664512984
3.366818264	0.663988774
3.360943048	0.66346413
3.355071926	0.662940652
3.349204903	0.662416555
3.343341982	0.661893391
3.337483168	0.661369619
3.331628463	0.66084703
3.325777871	0.660323926
3.319931395	0.659801463
3.31408904	0.65927855
3.308250809	0.658756561
3.302416706	0.658234065
3.296586734	0.65771247
3.290760897	0.657190462
3.284939198	0.656669146
3.27912164	0.656147566
3.273308229	0.655626628
3.267498966	0.655105406
3.261693857	0.654584849
3.255892903	0.654064002
3.25009611	0.653543815
3.24430348	0.653023193
3.238515017	0.652503468
3.232730724	0.651983042
3.226950606	0.651463386
3.221174665	0.650943908
3.215402906	0.650424695
3.209635331	0.64990518
3.203871945	0.649386419
3.198112751	0.648867267
3.192357753	0.648348857
3.186606953	0.647829808
3.180860356	0.647311533
3.175117965	0.646793353
3.169379784	0.646274761
3.163645816	0.645756929
3.157916065	0.645238528
3.152190534	0.644720804
3.146469227	0.644202563
3.140752148	0.643685043
3.135039299	0.64316687
3.129330685	0.642649374
3.123626308	0.64213188
3.117926173	0.64161441
3.112230284	0.641097099
3.106538642	0.640579916
3.100851253	0.640062175
3.095168119	0.639545354
3.089489244	0.63902794
3.083814631	0.638511397
3.078144285	0.637994524
3.072478208	0.637478321
3.066816404	0.636961731
3.061158876	0.636445153
3.055505629	0.635929613
3.049856665	0.635413816
3.044211988	0.634898182
3.038571601	0.634381576
3.032935509	0.633865996
3.027303713	0.633350061
3.021676219	0.632833564
3.016053029	0.632317881
3.010434147	0.631801501
3.004819576	0.631285884
2.999209319	0.630769902
2.993603381	0.630254036
2.988001765	0.629738264
2.982404474	0.629222673
2.976811511	0.628706202
2.97122288	0.628190427
2.965638585	0.627674757
2.960058628	0.627159125
2.954483014	0.626643556
2.948911746	0.626128037
2.943344827	0.625612602
2.937782261	0.625097292
2.932224051	0.624582077
2.9266702	0.624066928
2.921120712	0.623551827
2.91557559	0.623036722
2.910034839	0.622521627
2.90449846	0.622006524
2.898966458	0.621491771
2.893438837	0.620976425
2.887915598	0.62046137
2.882396747	0.619947139
2.876882285	0.619431862
2.871372218	0.618917123
2.865866547	0.618402421
2.860365277	0.617887896
2.85486841	0.617373199
2.849375951	0.616858653
2.843887903	0.616344242
2.838404268	0.615829713
2.832925051	0.615315717
2.827450255	0.614801507
2.821979883	0.614287205
2.816513938	0.613773218
2.811052424	0.613259306
2.805595345	0.612745489
2.800142703	0.612231757
2.794694502	0.611718109
2.789250745	0.611204561
2.783811436	0.610691108
2.778376578	0.610177904
2.772946175	0.609664685
2.767520229	0.609151307
2.762098745	0.608638268
2.756681724	0.60812535
2.751269172	0.607612599
2.745861091	0.607099964
2.740457484	0.606587387
2.735058355	0.606074928
2.729663707	0.605562652
2.724273544	0.605050485
2.718887868	0.604538424
2.713506684	0.60402652
2.708129994	0.603514755
2.702757801	0.603003106
2.69739011	0.602491627
2.692026923	0.60198033
2.686668244	0.601469145
2.681314076	0.600958088
2.675964422	0.600447225
2.670619285	0.599936487
2.66527867	0.599425871
2.659942578	0.598915443
2.654611014	0.598405188
2.649283981	0.597895078
2.643961482	0.597385118
2.63864352	0.59687534
2.633330099	0.596365718
2.628021222	0.59585622
2.622716892	0.595346897
2.617417112	0.59483777
2.612121886	0.594328722
2.606831217	0.593819915
2.601545108	0.593311493
2.596263562	0.592805197
2.590986584	0.592297056
2.585714175	0.591791222
2.58044634	0.591283493
2.575183081	0.590775977
2.569924402	0.59026865
2.564670305	0.589761504
2.559420795	0.589254438
2.554175875	0.588747938
2.548935547	0.588241497
2.543699815	0.587735298
2.538468682	0.587229307
2.533242152	0.586723519
2.528020227	0.586217959
2.522802911	0.585712672
2.517590208	0.58520761
2.512382119	0.584702813
2.507178649	0.584198324
2.501979801	0.583694162
2.496785577	0.583190292
2.491595982	0.582686654
2.486411017	0.582183577
2.481230688	0.581680649
2.476054996	0.581178019
2.470883945	0.580675714
2.465717538	0.580173653
2.460555778	0.579671868
2.455398669	0.579170426
2.450246213	0.57866927
2.445098414	0.578168413
2.439955276	0.577667883
2.4348168	0.577167671
2.429682991	0.576667725
2.424553851	0.576168095
2.419429383	0.575668832
2.414309592	0.575169907
2.40919448	0.574671312
2.404084049	0.574173084
2.398978304	0.573675199
2.393877248	0.573177639
2.388780882	0.572680284
2.383689212	0.572183606
2.37860224	0.571687105
2.373519968	0.571190959
2.368442401	0.570695195
2.363369541	0.570199772
2.358301391	0.569704691
2.353237955	0.569209958
2.348179235	0.568715583
2.343125236	0.56822155
2.338075959	0.56772788
2.333031408	0.567234573
2.327991586	0.566741638
2.322956496	0.566249069
2.317926142	0.565756891
2.312900526	0.565265084
2.307879652	0.564773613
2.302863522	0.564282521
2.29785214	0.563791795
2.292845509	0.563301429
2.287843632	0.562811461
2.282846512	0.56232186
2.277854151	0.561832598
2.272866554	0.561343723
2.267883723	0.560855218
2.262905662	0.560367058
2.257932372	0.559879283
2.252963859	0.5593919
2.248000123	0.558904885
2.243041169	0.558418243
2.238087	0.557932033
2.233137619	0.557446175
2.228193028	0.556960508
2.223253231	0.556475564
2.218318231	0.555990862
2.21338803	0.555506509
2.208462633	0.555022554
2.203542041	0.554539019
2.198626259	0.554055848
2.193715288	0.553573081
2.188809133	0.553090764
2.183907796	0.552608808
2.179011279	0.552127233
2.174119587	0.551646104
2.169232722	0.551165349
2.164350687	0.55068496
2.159473485	0.550204997
2.15460112	0.549725405
2.149733593	0.549246152
2.144870909	0.54876731
2.14001307	0.548288871
2.135160079	0.547810777
2.130311939	0.547333067
2.125468653	0.546855752
2.120630224	0.546378795
2.115796656	0.545902227
2.110967951	0.545426048
2.106144111	0.544950273
2.101325141	0.544474917
2.096511043	0.54399992
2.09170182	0.543525354
2.086897475	0.543051182
2.08209801	0.542577375
2.07730343	0.542103987
2.072513736	0.541630977
2.067728932	0.541158322
2.062949021	0.540686085
2.058174006	0.540214242
2.053403889	0.539742773
2.048638674	0.539271683
2.043878364	0.538800975
2.03912296	0.538330604
2.034372468	0.537860574
2.029626888	0.537390931
2.024886225	0.536921655
2.020150481	0.536452727
2.015419659	0.535984199
2.010693762	0.535516059
2.005972793	0.535048282
2.001256755	0.53458087
1.996545651	0.534113801
1.991839483	0.533647103
1.987138255	0.533180757
1.982441969	0.532714739
1.977750629	0.532249095
1.973064237	0.53178382
1.968382796	0.531318857
1.963706309	0.530854269
1.959034779	0.530390072
1.954368208	0.529926183
1.949706601	0.529462658
1.945049959	0.528999516
1.940398285	0.528536718
1.935751583	0.52807425
1.931109855	0.527612166
1.926473103	0.527150455
1.921841332	0.526689074
1.917214544	0.526228022
1.912592741	0.525767304
1.907975926	0.525306934
1.903364103	0.524846876
1.898757274	0.52438712
1.894155442	0.52392771
1.889558609	0.523468637
1.88496678	0.523009851
1.880379955	0.522551382
1.875798139	0.522093246
1.871221335	0.52163544
1.866649544	0.52117795
1.86208277	0.520720794
1.857521015	0.520263989
1.852964283	0.519807537
1.848412576	0.519351329
1.843865898	0.518895439
1.83932425	0.518439891
1.834787635	0.517984649
1.830256057	0.517529718
1.825729519	0.517075135
1.821208022	0.516620893
1.81669157	0.516166989
1.812180166	0.515713406
1.807673812	0.515260134
1.803172511	0.514807201
1.798676267	0.514354567
1.79418508	0.513902225
1.789698956	0.513450219
1.785217895	0.512998523
1.780741902	0.512547126
1.776270978	0.512096026
1.771805127	0.511645228
1.767344351	0.511194742
1.762888654	0.510744569
1.758438037	0.510294684
1.753992503	0.509845097
1.749552056	0.509395861
1.745116698	0.508946949
1.740686431	0.508498332
1.736261259	0.508050033
1.731841184	0.507602065
1.727426209	0.507154416
1.723016337	0.506707041
1.71861157	0.506259943
1.714211911	0.50581316
1.709817363	0.505366824
1.705427929	0.504920644
1.701043611	0.504474779
1.696664411	0.504029259
1.692290334	0.503584065
1.68792138	0.503139196
1.683557554	0.502694623
1.679198857	0.50225038
1.674845293	0.501806487
1.670496864	0.501362917
1.666153573	0.500919661
1.661815422	0.500476595
1.657482414	0.50003418
1.653154552	0.49959197
1.648831838	0.499150062
1.644514276	0.498708467
1.640201867	0.498267194
1.635894615	0.497826199
1.631592522	0.49738551
1.62729559	0.496945106
1.623003824	0.496505052
1.618717224	0.496065356
1.614435794	0.495626038
1.610159536	0.495187029
1.605888453	0.494748339
1.601622548	0.494310077
1.597361823	0.493872132
1.593106281	0.493434399
1.588855924	0.49299706
1.584610756	0.492560105
1.580370778	0.492123448
1.576135994	0.491687127
1.571906405	0.491251133
1.567682015	0.490815421
1.563462827	0.490380136
1.559248842	0.489945221
1.555040063	0.489510644
1.550836494	0.489076352
1.546638136	0.488642376
1.542444992	0.488208695
1.538257065	0.487775382
1.534074358	0.487342335
1.529896872	0.486909635
1.525724611	0.486477276
1.521557577	0.486045194
1.517395772	0.485613503
1.5132392	0.485182152
1.509087862	0.484751119
1.504941762	0.484320382
1.500800901	0.483889969
1.496665284	0.483459923
1.492534911	0.483030159
1.488409785	0.482600683
1.48428991	0.482171575
1.480175287	0.481742733
1.47606592	0.481314279
1.47196181	0.480886188
1.46786296	0.480458388
1.463769373	0.480030798
1.459681052	0.479603611
1.455597998	0.479176814
1.451520214	0.478750412
1.447447704	0.478324253
1.443380468	0.47789843
1.439318511	0.477472936
1.435261834	0.477047859
1.43121044	0.476623101
1.427164331	0.476198766
1.42312351	0.47577473
1.419087979	0.475351057
1.415057741	0.474927676
1.411032799	0.474504699
1.407013154	0.474082047
1.40299881	0.473659795
1.398989768	0.473237873
1.394986032	0.472816291
1.390987603	0.472395182
1.386994485	0.471974357
1.383006679	0.471553991
1.379024188	0.471133937
1.375047015	0.470714319
1.371075161	0.470295071
1.367108631	0.469876257
1.363147425	0.46945773
1.359191546	0.469039724
1.355240998	0.468621983
1.351295781	0.468204697
1.347355899	0.467787777
1.343421354	0.46737119
1.339492149	0.466954965
1.335568286	0.466539172
1.331649767	0.466123832
1.327736594	0.465708929
1.323828771	0.465294364
1.3199263	0.464880218
1.316029183	0.464466508
1.312137422	0.464053151
1.308251019	0.463640181
1.304369978	0.463227641
1.300494301	0.462815446
1.29662399	0.462403697
1.292759046	0.46199232
1.288899474	0.461581287
1.285045275	0.461170739
1.281196451	0.460760595
1.277353006	0.460350916
1.27351494	0.459941628
1.269682257	0.459532706
1.26585496	0.459124271
1.262033049	0.458716202
1.258216528	0.458308497
1.2544054	0.457901244
1.250599665	0.457494347
1.246799328	0.457087934
1.243004389	0.456681943
1.239214852	0.45627631
1.235430719	0.455871176
1.231651992	0.455466356
1.227878673	0.455062186
1.224110766	0.454658343
1.220348271	0.454254853
1.216591192	0.453851857
1.21283953	0.453449207
1.209093289	0.453046994
1.205352469	0.452645306
1.201617075	0.45224405
1.197887108	0.451843283
1.194162569	0.451442858
1.190443463	0.451042857
1.18672979	0.450643363
1.183021553	0.450244247
1.179318755	0.449845643
1.175621398	0.449447495
1.171929483	0.449049707
1.168243014	0.448652431
1.164561993	0.448255523
1.160886421	0.447859081
1.157216301	0.447463047
1.153551636	0.447067416
1.149892428	0.446672301
1.146238678	0.446277569
1.142590389	0.445883311
1.138947564	0.445489473
1.135310204	0.445096079
1.131678313	0.444703341
1.128051891	0.444310871
1.124430942	0.44391879
1.120815467	0.44352729
1.117205469	0.4431363
1.113600951	0.442745739
1.110001913	0.442355547
1.106408359	0.441965853
1.102820291	0.441576685
1.09923771	0.441187933
1.09566062	0.440799727
1.092089022	0.440411893
1.088522919	0.440024516
1.084962312	0.439637626
1.081407204	0.439251108
1.077857598	0.43886516
1.074313495	0.438479568
1.070774897	0.438094462
1.067241807	0.437709905
1.063714226	0.437325782
1.060192158	0.43694224
1.056675604	0.436559133
1.053164567	0.436176532
1.049659048	0.43579447
1.046159049	0.435412832
1.042664574	0.43503175
1.039175623	0.434651079
1.0356922	0.434270973
1.032214306	0.433891416
1.028741943	0.433512328
1.025275115	0.433133854
1.021813821	0.432755815
1.018358066	0.432378338
1.014907851	0.432001414
1.011463178	0.43162495
1.008024049	0.431249071
1.004590467	0.430873634
1.001162433	0.430498752
0.997739949	0.430124385
0.994323019	0.429750502
0.990911643	0.429377162
0.987505824	0.429004301
0.984105564	0.428631992
0.980710866	0.428260199
0.97732173	0.427888867
0.97393816	0.427518096
0.970560158	0.427147762
0.967187725	0.426777991
0.963820863	0.42640877
0.960459575	0.42604
0.957103863	0.425671789
0.953753729	0.425304053
0.950409174	0.424936851
0.947070202	0.42457019
0.943736813	0.42420397
0.94040901	0.423838299
0.937086796	0.423473123
0.933770172	0.423108468
0.93045914	0.422744375
0.927153702	0.422380715
0.92385386	0.422017646
0.920559617	0.421655037
0.917270974	0.421292961
0.913987933	0.420931452
0.910710497	0.420570358
0.907438667	0.420209868
0.904172446	0.41984984
0.900911835	0.419490339
0.897656836	0.419131447
0.894407452	0.418772987
0.891163685	0.418415094
0.887925536	0.418057723
0.884693007	0.417700814
0.881466101	0.417344541
0.878244819	0.41698868
0.875029164	0.416633381
0.871819137	0.416278711
0.868614741	0.415924464
0.865415977	0.415570839
0.862222847	0.415217703
0.859035354	0.41486503
0.855853499	0.414512992
0.852677284	0.414161434
0.849506711	0.413810361
0.846341783	0.413459881
0.843182501	0.413109886
0.840028866	0.412760392
0.836880882	0.412411529
0.83373855	0.412063115
0.830601872	0.411715226
0.827470849	0.4113679
0.824345484	0.411021072
0.821225779	0.410674713
0.818111736	0.410328879
0.815003356	0.409983554
0.811900641	0.409638714
0.808803594	0.409294428
0.805712216	0.408950636
0.802626509	0.408607335
0.799546476	0.40826454
0.796472117	0.407922293
0.793403435	0.407580575
0.790340432	0.407239346
0.78728311	0.406898645
0.78423147	0.406558448
0.781185515	0.406218753
0.778145245	0.405879573
0.775110665	0.405540916
0.772081774	0.40520271
0.769058575	0.404865061
0.76604107	0.404527921
0.76302926	0.40419131
0.760023148	0.403855184
0.757022736	0.403519572
0.754028024	0.403184443
0.751039016	0.402849795
0.748055712	0.402515676
0.745078116	0.40218202
0.742106228	0.401848865
0.73914005	0.401516171
0.736179584	0.401183981
0.733224833	0.400852285
0.730275797	0.400521081
0.72733248	0.400190438
0.724394881	0.399862164
0.721463004	0.399535497
0.718536851	0.399208486
0.715616422	0.398883032
0.71270172	0.39855669
0.709792746	0.398231024
0.706889503	0.397904671
0.703991992	0.397578815
0.701100215	0.397252763
0.698214173	0.396927434
0.695333869	0.39660227
0.692459305	0.396278042
0.689590481	0.39595409
0.6867274	0.395631026
0.683870064	0.395308066
0.681018474	0.394985969
0.678172632	0.394663905
0.67533254	0.39434276
0.6724982	0.394021594
0.669669613	0.39370143
0.666846781	0.39338116
0.664029705	0.393062055
0.661218389	0.392742846
0.658412833	0.392424698
0.655613038	0.392106447
0.652819008	0.391789246
0.650030743	0.391471906
0.647248245	0.39115561
0.644471516	0.390839117
0.641700558	0.390523724
0.638935372	0.390208139
0.63617596	0.389893735
0.633422324	0.389579079
0.630674466	0.389265613
0.627932386	0.388951865
0.625196087	0.38863935
0.622465571	0.388326524
0.619740839	0.388014946
0.617021893	0.387703027
0.614308735	0.387392362
0.611601366	0.387081367
0.608899787	0.3867717
0.606204002	0.386461658
0.60351401	0.386152934
0.600829814	0.385843842
0.598151416	0.385536125
0.595478817	0.385228007
0.592812019	0.384921206
0.590151024	0.384613942
0.587495833	0.384308063
0.584846447	0.384001713
0.582202869	0.383696726
0.5795651	0.383391274
0.576933141	0.383087182
0.574306995	0.382782665
0.571686663	0.382479504
0.569072146	0.382175939
0.566463447	0.381873679
0.563860566	0.381571039
0.561263505	0.381269692
0.558672267	0.380968034
0.556086852	0.380667586
0.553507262	0.380366838
0.550933499	0.380067308
0.548365564	0.379767509
0.545803459	0.379468947
0.543247186	0.379170115
0.540696746	0.378872484
0.53815214	0.378574614
0.535613371	0.378277957
0.533080439	0.377981034
0.530553347	0.377685345
0.528032096	0.377389347
0.525516687	0.377094611
0.523007122	0.376799571
0.520503402	0.37650578
0.51800553	0.376211676
0.515513507	0.375918802
0.513027333	0.375625581
0.510547011	0.375333597
0.508072543	0.375041245
0.505603929	0.374750132
0.503141172	0.374458673
0.500684272	0.374168435
0.498233232	0.373877896
0.495788052	0.373588553
0.493348735	0.373298932
0.490915282	0.37301051
0.488487694	0.372721864
0.486065973	0.372434406
0.48365012	0.372146718
0.481240137	0.37186018
0.478836026	0.37157344
0.476437787	0.371287872
0.474045423	0.371002123
0.471658934	0.370717517
0.469278322	0.370432721
0.466903589	0.370149088
0.464534737	0.369865274
0.462171766	0.369582593
0.459814678	0.369299724
0.457463474	0.369017965
0.455118157	0.368736084
0.452778727	0.368455298
0.450445186	0.368174435
0.448117535	0.367894618
0.445795776	0.367614723
0.44347991	0.367335837
0.441169939	0.367056955
0.438865864	0.36677902
0.436567686	0.366501121
0.434275407	0.366224125
0.431989028	0.365947226
0.429708551	0.36567123
0.427433977	0.365395344
0.425165308	0.365120309
0.422902545	0.364845412
0.420645689	0.364571378
0.418394741	0.36429751
0.416149704	0.364024427
0.413910578	0.36375155
0.411677365	0.363479344
0.409450066	0.363207515
0.407228683	0.362936196
0.405013217	0.362665433
0.402803669	0.362394977
0.400600041	0.36212503
0.398402333	0.361855615
0.396210549	0.36158665
0.394024688	0.361318306
0.391844752	0.361050454
0.389670743	0.360783221
0.387502661	0.36051659
0.385340508	0.360250517
0.383184286	0.359985002
0.381033996	0.359720038
0.378889639	0.359455549
0.376751217	0.35919159
0.37461873	0.358928153
0.37249218	0.358665302
0.370371569	0.358402941
0.368256897	0.358141115
0.366148166	0.357879844
0.364045378	0.357619059
0.361948533	0.357358803
0.359857633	0.357099005
0.35777268	0.356839795
0.355693674	0.356581136
0.353620616	0.35632298
0.351553509	0.356065402
0.349492353	0.35580833
0.347437149	0.355551825
0.3453879	0.355295831
0.343344605	0.355040412
0.341307267	0.354785568
0.339275886	0.354531189
0.337250465	0.354277466
0.335231003	0.354024247
0.333217503	0.353771539
0.331209966	0.353519407
0.329208392	0.353267735
0.327212783	0.353016686
0.325223141	0.352766137
0.323239467	0.352516141
0.321261761	0.352266773
0.319290025	0.352017885
0.31732426	0.351769641
0.315364468	0.351521846
0.313410649	0.351274648
0.311462805	0.351027929
0.309520938	0.350781852
0.307585047	0.350536269
0.305655135	0.350291311
0.303731203	0.350046804
0.301813251	0.349802926
0.299901281	0.349559529
0.297995295	0.349316799
0.296095293	0.349074553
0.294201276	0.348832898
0.292313246	0.3485918
0.290431204	0.34835125
0.288555151	0.34811129
0.286685088	0.347871795
0.284821016	0.347632914
0.282962937	0.347394538
0.281110852	0.347156754
0.279264761	0.346919516
0.277424666	0.346682808
0.275590568	0.346446716
0.273762469	0.346211124
0.271940368	0.345976122
0.270124268	0.345741655
0.26831417	0.345507781
0.266510074	0.345274549
0.264711982	0.345041779
0.262919895	0.344809632
0.261133814	0.344578
0.25935374	0.344346962
0.257579674	0.344116511
0.255811618	0.343886557
0.254049571	0.343657258
0.252293537	0.343428485
0.250543514	0.343200253
0.248799506	0.342972595
0.247061512	0.342745459
0.245329534	0.342518941
0.243603572	0.34229297
0.241883629	0.34206754
0.240169704	0.341842756
0.2384618	0.341618486
0.236759917	0.341394799
0.235064055	0.341171656
0.233374217	0.340949059
0.231690403	0.3407271
0.230012615	0.340505646
0.228340852	0.340284761
0.226675117	0.340064487
0.22501541	0.339844764
0.223361733	0.339625653
0.221714086	0.339407089
0.22007247	0.339189114
0.218436887	0.338971796
0.216807338	0.338754975
0.215183822	0.338538779
0.213566342	0.338323153
0.211954899	0.338108092
0.210349493	0.337893638
0.208750125	0.337679702
0.207156797	0.337466408
0.205569509	0.337253664
0.203988262	0.337041462
0.202413058	0.336829885
0.200843897	0.336618843
0.199280781	0.336408379
0.197723709	0.336198499
0.196172684	0.335989167
0.194627706	0.335780489
0.193088776	0.335572301
0.191555895	0.33536472
0.190029064	0.335157751
0.188508284	0.334951308
0.186993556	0.334745484
0.185484881	0.334540181
0.183982259	0.334335521
0.182485693	0.334131417
0.180995181	0.333927851
0.179510727	0.333724955
0.178032329	0.333522609
0.17655999	0.333320858
0.175093711	0.333119686
0.173633491	0.332919088
0.172179332	0.332719117
0.170731236	0.332519611
0.169289202	0.332320745
0.167853232	0.332122462
0.166423327	0.331924721
0.164999487	0.331727611
0.163581714	0.331531044
0.162170007	0.331335126
0.160764369	0.331139713
0.1593648	0.330944916
0.157971301	0.330750724
0.156583872	0.330557063
0.155202515	0.330364016
0.153827231	0.330171519
0.15245802	0.329979676
0.151094882	0.329788328
0.14973782	0.329597632
0.148386834	0.329407512
0.147041924	0.329217954
0.145703092	0.329029004
0.144370338	0.328840606
0.143043663	0.32865286
0.141723068	0.328465631
0.140408553	0.328279051
0.139100121	0.32809302
0.13779777	0.32790763
0.136501503	0.327722769
0.13521132	0.32753859
0.133927221	0.327354968
0.132649208	0.327171982
0.131377282	0.32698957
0.130111442	0.326807785
0.128851691	0.32662656
0.127598028	0.326445948
0.126350454	0.326265923
0.125108971	0.326086551
0.123873579	0.325907706
0.122644278	0.325729522
0.12142107	0.325551894
0.120203956	0.325374875
0.118992935	0.32519843
0.117788009	0.325022639
0.116589178	0.324847408
0.115396444	0.324672783
0.114209807	0.324498786
0.113029267	0.32432535
0.111854826	0.324152533
0.110686484	0.323980277
0.109524242	0.323808657
0.108368101	0.323637605
0.10721806	0.323467113
0.106074122	0.323297279
0.104936287	0.323127999
0.103804555	0.322959301
0.102678927	0.322791221
0.101559404	0.322623735
0.100445986	0.322456819
0.099338675	0.322290546
0.098237471	0.322124897
0.097142374	0.321959795
0.096053385	0.321795268
0.094970505	0.321631378
0.093893735	0.321468029
0.092823075	0.321305327
0.091758526	0.321143228
0.090700089	0.320981666
0.089647763	0.320820713
0.088601551	0.320660355
0.087561452	0.320500585
0.086527467	0.320341405
0.085499597	0.320182788
0.084477843	0.320024803
0.083462204	0.319867335
0.082452682	0.319710492
0.081449278	0.319554256
0.080451991	0.319398559
0.079460823	0.319243406
0.078475774	0.319088917
0.077496845	0.31893497
0.076524036	0.318781552
0.075557348	0.318628805
0.074596782	0.318476546
0.073642337	0.318324937
0.072694016	0.318173856
0.071751818	0.31802344
0.070815743	0.317873502
0.069885794	0.31772425
0.068961969	0.317575518
0.06804427	0.317427431
0.067132697	0.317279863
0.06622725	0.317132941
0.065327932	0.316986521
0.06443474	0.316840702
0.063547678	0.316695473
0.062666744	0.316550774
0.06179194	0.316406697
0.060923266	0.316263169
0.060060722	0.316120256
0.05920431	0.315977866
0.058354029	0.315836091
0.05750988	0.315694903
0.056671864	0.315554229
0.055839982	0.315414189
0.055014232	0.315274724
0.054194618	0.31513577
0.053381137	0.314997465
0.052573793	0.314859711
0.051772583	0.314722486
0.05097751	0.314585905
0.050188574	0.314449854
0.049405775	0.314314374
0.048629114	0.314179497
0.047858591	0.314045172
0.047094206	0.313911414
0.046335961	0.313778247
0.045583855	0.313645645
0.044837889	0.31351362
0.044098063	0.313382175
0.043364379	0.313251308
0.042636836	0.313121031
0.041915435	0.312991304
0.041200176	0.312862174
0.04049106	0.312733612
0.039788087	0.312605615
0.039091258	0.312478193
0.038400572	0.312351363
0.037716032	0.312225087
0.037037636	0.312099385
0.036365385	0.311974275
0.03569928	0.311849713
0.035039322	0.311725744
0.034385509	0.311602339
0.033737844	0.311479519
0.033096326	0.311357277
0.032460956	0.311235603
0.031831734	0.311114522
0.03120866	0.310994
0.030591736	0.31087405
0.029980961	0.31075467
0.029376335	0.310635843
0.028777859	0.310517563
0.028185534	0.310399876
0.02759936	0.310282743
0.027019336	0.310166166
0.026445464	0.310050172
0.025877744	0.309934747
0.025316177	0.30981987
0.024760761	0.309705535
0.024211499	0.309591808
0.02366839	0.309478591
0.023131434	0.309365928
0.022600632	0.309253876
0.022075985	0.309142366
0.021557492	0.309031388
0.021045154	0.30892103
0.020538971	0.308811234
0.020038943	0.308701964
0.019545072	0.308593295
0.019057356	0.308485202
0.018575797	0.308377629
0.018100395	0.308270634
0.017631149	0.308164238
0.017168061	0.308058341
0.01671113	0.307953044
0.016260357	0.307848332
0.015815743	0.307744158
0.015377287	0.30764056
0.014944989	0.307537527
0.01451885	0.307435067
0.014098871	0.307333176
0.013685051	0.307231843
0.013277391	0.307131096
0.01287589	0.30703092
0.01248055	0.306931285
0.01209137	0.306832242
0.011708352	0.30673378
0.011331493	0.30663584
0.010960797	0.306538478
0.010596261	0.306441736
0.010237887	0.306345504
0.009885675	0.306249842
0.009539625	0.306154823
0.009199738	0.306060309
0.008866012	0.305966362
0.00853845	0.305873058
0.00821705	0.305780283
0.007901814	0.305688059
0.00759274	0.305596456
0.007289831	0.305505434
0.006993085	0.305414929
0.006702502	0.30532504
0.006418084	0.30523573
0.00613983	0.305146976
0.00586774	0.305058813
0.005601815	0.304971226
0.005342055	0.30488422
0.005088459	0.304797798
0.004841028	0.30471193
0.004599763	0.304626679
0.004364663	0.304541996
0.004135728	0.304457861
0.003912959	0.304374346
0.003696356	0.304291406
0.003485918	0.304209015
0.003281647	0.304127234
0.003083542	0.304046057
0.002891603	0.303965415
0.00270583	0.303885393
0.002526224	0.303805974
0.002352784	0.30372709
0.002185511	0.303648828
0.002024405	0.303571136
0.001869466	0.30349404
0.001720694	0.303417529
0.001578089	0.303341584
0.001441651	0.303266235
0.00131138	0.303191476
0.001187277	0.303117272
0.001069341	0.303043686
0.000957572	0.30297071
0.000851972	0.30289828
0.000752538	0.302826463
0.000659273	0.302755267
0.000572175	0.302684614
0.000491245	0.302614569
0.000416483	0.302545166
0.000347889	0.3024763
0.000285463	0.302408071
0.000229204	0.302340468
0.000179114	0.302273434
0.000135192	0.302207024
9.74378E-05	0.302141203
6.58517E-05	0.302075999
4.04338E-05	0.302011397
2.11839E-05	0.301947207
8.10227E-06	0.301883643
1.18874E-06	0.301820688
4.43368E-07	0.301758659
5.86615E-06	0.301697877
1.74571E-05	0.301637752
3.52162E-05	0.301578156
5.91434E-05	0.301519206
8.92387E-05	0.301460898
0.000125502	0.301403147
0.000167934	0.30134602
0.000216533	0.301289528
0.000271301	0.301233626
0.000332236	0.301178338
0.00039934	0.301123669
0.000472611	0.301069605
0.00055205	0.301016167
0.000637658	0.30096332
0.000729432	0.300911124
0.000827375	0.300859524
0.000931485	0.300808522
0.001041763	0.300758166
0.001158208	0.300708434
0.001280821	0.300659264
0.001409601	0.300610742
0.001544548	0.300562868
0.001685663	0.300515547
0.001832945	0.300468877
0.001986393	0.300422836
0.002146009	0.300377374
0.002311792	0.300332558
0.002483741	0.30028837
0.002661857	0.300244773
0.002846139	0.300201801
0.003036588	0.300159467
0.003233203	0.300117743
0.003435984	0.300076645
0.003644931	0.300036145
0.003860044	0.2999963
0.004081323	0.299957057
0.004308768	0.299918421
0.004542378	0.299880449
0.004782153	0.299843065
0.005028094	0.299806294
0.005280199	0.299770192
0.00553847	0.299734682
0.005802905	0.299699772
0.006073505	0.299665546
0.006350269	0.299631895
0.006633198	0.29959885
0.00692229	0.299566477
0.007217547	0.299534699
0.007518967	0.299503535
0.007826551	0.299473008
0.008140298	0.299443108
0.008460208	0.299413811
0.008786281	0.299385141
0.009118517	0.299357104
0.009456915	0.299329681
0.009801476	0.29930287
0.010152198	0.299276704
0.010509083	0.299251162
0.010872129	0.299226206
0.011241337	0.299201925
0.011616706	0.299178251
0.011998236	0.29915517
0.012385927	0.299132758
0.012779778	0.299111146
0.01317979	0.299089738
0.013585961	0.299069415
0.013998292	0.29904937
0.014416783	0.299030146
0.014841433	0.299011393
0.015272242	0.298993379
0.01570921	0.298975946
0.016152337	0.298959144
0.016601621	0.298942969
0.017057063	0.298927378
0.017518663	0.298912461
0.017986421	0.298898143
0.018460335	0.298884436
0.018940406	0.298871387
0.019426634	0.298858923
0.019919018	0.298847093
0.020417558	0.298835904
0.020922253	0.298825312
0.021433104	0.298815359
0.021950109	0.298806046
0.022473269	0.298797342
0.023002583	0.298789257
0.023538052	0.298781829
0.024079674	0.298774992
0.024627449	0.298768777
0.025181377	0.298763199
0.025741458	0.298758227
0.026307691	0.298753879
0.026880076	0.298750165
0.027458613	0.298747063
0.028043301	0.298744583
0.02863414	0.29874274
0.029231129	0.298741497
0.029834268	0.298740904
0.030443557	0.298740914
0.031058996	0.298741539
0.031680583	0.298742818
0.032308319	0.298744691
0.032942203	0.298747201
0.033582236	0.298750315
0.034228415	0.29875406
0.034880742	0.298758445
0.035539215	0.298763426
0.036203835	0.29876905
0.0368746	0.298775298
0.037551511	0.298782159
0.038234566	0.29878967
0.038923767	0.298797773
0.039619111	0.298806522
0.040320599	0.298815911
0.041028231	0.298825876
0.041742005	0.298836538
0.042461921	0.298847767
0.04318798	0.298859639
0.04392018	0.298872178
0.044658522	0.298885271
0.045403003	0.298899074
0.046153625	0.298913442
0.046910387	0.298928454
0.047673288	0.298944111
0.048442328	0.298960353
0.049217505	0.298977267
0.049998821	0.298994769
0.050786274	0.299012928
0.051579864	0.299031667
0.05237959	0.299051071
0.053185452	0.299071069
0.05399745	0.2990917
0.054815582	0.299112971
0.055639848	0.299134814
0.056470249	0.299157358
0.057306783	0.299180437
0.058149449	0.299204206
0.058998248	0.299228547
0.059853178	0.299253534
0.06071424	0.299279114
0.061581433	0.299305344
0.062454756	0.299332152
0.063334208	0.299359607
0.064219789	0.299387672
0.065111499	0.299416328
0.066009337	0.299445654
0.066913303	0.299475549
0.067823395	0.29950608
0.068739613	0.299537241
0.069661958	0.299569003
0.070590427	0.299601381
0.071525021	0.299634399
0.07246574	0.299668006
0.073412581	0.299702237
0.074365546	0.299737109
0.075324633	0.299772551
0.076289841	0.299808667
0.077261171	0.299845344
0.078238621	0.299882679
0.079222191	0.299920603
0.08021188	0.299959184
0.081207688	0.299998328
0.082209614	0.300038152
0.083217657	0.300078546
0.084231818	0.300119572
0.085252094	0.300161236
0.086278486	0.300203459
0.087310993	0.300246368
0.088349614	0.30028983
0.089394349	0.300333938
0.090445197	0.300378683
0.091502158	0.300423978
0.09256523	0.300469959
0.093634413	0.300516512
0.094709706	0.300563685
0.09579111	0.300611512
0.096878622	0.300659892
0.097972243	0.300708933
0.099071971	0.300758592
0.100177806	0.300808828
0.101289748	0.30085973
0.102407796	0.300911242
0.103531948	0.300963332
0.104662205	0.301016082
0.105798565	0.301069447
0.106941029	0.301123369
0.108089594	0.301177974
0.109244261	0.301233188
0.110405029	0.301288969
0.111571897	0.301345432
0.112744864	0.301402502
0.11392393	0.301460127
0.115109093	0.301518417
0.116300354	0.301577338
0.117497711	0.301636803
0.118701164	0.301696941
0.119910712	0.301757703
0.121126354	0.301819032
0.122348089	0.301880994
0.123575917	0.301943593
0.124809837	0.302006784
0.126049849	0.302070564
0.12729595	0.302134998
0.128548141	0.302200037
0.129806422	0.302265652
0.13107079	0.302331913
0.132341245	0.302398806
0.133617787	0.3024663
0.134900415	0.30253441
0.136189128	0.302603181
0.137483925	0.302672504
0.138784805	0.302742422
0.140091768	0.302813009
0.141404812	0.302884141
0.142723938	0.302955869
0.144049143	0.303028266
0.145380428	0.303101241
0.146717792	0.3031748
0.148061233	0.303249042
0.14941075	0.303323844
0.150766344	0.30339924
0.152128013	0.303475302
0.153495757	0.303551908
0.154869573	0.303629144
0.156249463	0.303707024
0.157635424	0.303785457
0.159027456	0.303864533
0.160425558	0.303944239
0.16182973	0.304024495
0.16323997	0.304105433
0.164656277	0.304186949
0.166078651	0.304269038
0.16750709	0.304351812
0.168941594	0.304435096
0.170382163	0.304519042
0.171828794	0.304603593
0.173281487	0.304688712
0.174740242	0.304774503
0.176205057	0.304860824
0.177675932	0.304947819
0.179152865	0.305035378
0.180635856	0.305123582
0.182124904	0.305212375
0.183620007	0.305301763
0.185121165	0.305391808
0.186628378	0.305482383
0.188141643	0.305573647
0.18966096	0.305665417
0.191186329	0.305757871
0.192717748	0.305850872
0.194255216	0.305944526
0.195798732	0.306038728
0.197348296	0.306133606
0.198903906	0.306229021
0.200465562	0.306325097
0.202033262	0.306421756
0.203607006	0.306519031
0.205186792	0.306616892
0.20677262	0.306715405
0.208364488	0.306814465
0.209962396	0.306914193
0.211566343	0.307014489
0.213176328	0.307115427
0.214792349	0.307216923
0.216414405	0.307319113
0.218042497	0.307421819
0.219676622	0.307525223
0.22131678	0.30762919
0.222962969	0.307733812
0.224615189	0.307838998
0.226273439	0.307944867
0.227937717	0.308051298
0.229608023	0.308158363
0.231284355	0.308266089
0.232966713	0.30837435
0.234655095	0.308483261
0.236349501	0.308592764
0.238049929	0.308702911
0.239756378	0.308813607
0.241468848	0.308924993
0.243187337	0.309036932
0.244911844	0.309149486
0.246642368	0.309262698
0.248378908	0.309376451
0.250121463	0.30949087
0.251870032	0.309605852
0.253624613	0.309721483
0.255385207	0.309837684
0.257151811	0.309954504
0.258924424	0.310071984
0.260703047	0.310189955
0.262487676	0.310308679
0.264278312	0.31042786
0.266074952	0.310547857
0.267877597	0.310669096
0.269686245	0.310789696
0.271500895	0.310912307
0.273321545	0.311034255
0.275148195	0.311157471
0.276980843	0.311281066
0.278819488	0.311404751
0.28066413	0.311530124
0.282514767	0.311654653
0.284371398	0.31178093
0.286234021	0.311907352
0.288102636	0.312034269
0.289977241	0.312162589
0.291857836	0.312290138
0.293744419	0.312419565
0.295636989	0.312548989
0.297535545	0.312678966
0.299440085	0.31281033
0.301350609	0.312941043
0.303267115	0.313073365
0.305189602	0.313206175
0.307118069	0.313338775
0.309052514	0.313473169
0.310992938	0.313607345
0.312939337	0.313742355
0.314891712	0.313878531
0.316850061	0.314014192
0.318814382	0.314151306
0.320784675	0.314289182
0.322760938	0.314426426
0.32474317	0.314565546
0.32673137	0.314705173
0.328725537	0.314844272
0.330725669	0.314985298
0.332731765	0.315126839
0.334743824	0.315267829
0.336761845	0.315410602
0.338785827	0.315553978
0.340815767	0.315697513
0.342851665	0.315841515
0.344893521	0.315986733
0.346941331	0.316132509
0.348995096	0.316278946
0.351054813	0.316426032
0.353120482	0.316573644
0.355192102	0.316721746
0.35726967	0.316870362
0.359353187	0.317019483
0.36144265	0.317169104
0.363538058	0.317319362
0.36563941	0.317470232
0.367746704	0.317621686
0.36985994	0.317773832
0.371979116	0.317926607
0.374104231	0.318079966
0.376235283	0.318233956
0.378372271	0.318388585
0.380515194	0.318543754
0.38266405	0.318699558
0.384818839	0.318855985
0.386979558	0.319012986
0.389146207	0.31917061
0.391318784	0.319328864
0.393497287	0.319487705
0.395681716	0.319647151
0.397872069	0.319807243
0.400068345	0.3199679
0.402270543	0.320129183
0.40447866	0.320291071
0.406692696	0.320453541
0.408912649	0.32061662
0.411138518	0.320780302
0.413370302	0.320944552
0.415607999	0.321109431
0.417851608	0.321274927
0.420101127	0.321440974
0.422356555	0.321607675
0.424617891	0.321774968
0.426885133	0.321942825
0.42915828	0.322111301
0.431437331	0.322280403
0.433722283	0.32245005
0.436013136	0.322620313
0.438309888	0.322791222
0.440612538	0.322962677
0.442921085	0.323134734
0.445235526	0.32330744
0.447555861	0.323480725
0.449882088	0.323654574
0.452214206	0.323829083
0.454552213	0.324004188
0.456896107	0.324179853
0.459245888	0.324356159
0.461601554	0.324533094
0.463963103	0.324710598
0.466330535	0.324888712
0.468703847	0.325067475
0.471083037	0.32524679
0.473468106	0.325426708
0.47585905	0.325607257
0.47825587	0.325788376
0.480658562	0.325970078
0.483067126	0.32615239
0.48548156	0.326335289
0.487901863	0.326518775
0.490328033	0.326702889
0.492760069	0.326887572
0.495197969	0.327072872
0.497641732	0.327258775
0.500091356	0.327445267
0.502546839	0.327632348
0.505008181	0.327820067
0.50747538	0.328008382
0.509948433	0.328197264
0.512427341	0.328386795
0.5149121	0.328576928
0.51740271	0.328767606
0.519899169	0.328958904
0.522401475	0.329150847
0.524909627	0.329343335
0.527423624	0.329536414
0.529943463	0.329730147
0.532469144	0.329924443
0.535000665	0.330119322
0.537538023	0.330314829
0.540081218	0.330510968
0.542630249	0.33070767
0.545185112	0.330904993
0.547745808	0.331102958
0.550312334	0.331301493
0.552884688	0.331500632
0.55546287	0.331700392
0.558046877	0.331900744
0.560636709	0.332101701
0.563232362	0.332303282
0.565833836	0.332505455
0.56844113	0.332708237
0.571054241	0.332911645
0.573673168	0.333115632
0.576297909	0.333320214
0.578928463	0.333525421
0.581564828	0.333731222
0.584207002	0.333937596
0.586854984	0.334144598
0.589508773	0.334352252
0.592168365	0.334560445
0.594833761	0.334769266
0.597504958	0.334978748
0.600181955	0.335188785
0.602864749	0.335399418
0.60555334	0.335610703
0.608247726	0.335822608
0.610947904	0.336035044
0.613653874	0.336248125
0.616365634	0.336461857
0.619083181	0.336676105
0.621806515	0.336890982
0.624535633	0.337106516
0.627270534	0.337322609
0.630011217	0.337539285
0.632757679	0.337756624
0.635509919	0.337974575
0.638267935	0.338193048
0.641031725	0.338412172
0.643801289	0.338631923
0.646576623	0.338852208
0.649357727	0.339073119
0.652144598	0.339294691
0.654937235	0.339516819
0.657735637	0.339739511
0.6605398	0.33996288
0.663349725	0.340186854
0.666165409	0.340411357
0.668986849	0.340636513
0.671814046	0.34086229
0.674646996	0.34108859
0.677485698	0.341315515
0.68033015	0.341541837
0.683180351	0.341770052
0.686036299	0.341998725
0.688897991	0.342228094
0.691765427	0.342458029
0.694638605	0.342688497
0.697517522	0.34291963
0.700402177	0.343151395
0.703292568	0.343383703
0.706188693	0.343616624
0.709090551	0.343850225
0.71199814	0.344084355
0.714911458	0.344319082
0.717830503	0.344554503
0.720755273	0.344790514
0.723685767	0.345027077
0.726621982	0.345264318
0.729563918	0.3455022
0.732511572	0.345740618
0.735464942	0.345979671
0.738424027	0.346219415
0.741388824	0.346459673
0.744359332	0.346700531
0.747335549	0.346942064
0.750317474	0.347184148
0.753305103	0.347426785
0.756298437	0.347670081
0.759297472	0.347913965
0.762302206	0.34815837
0.765312639	0.348403425
0.768328768	0.348649144
0.771350591	0.348895402
0.774378106	0.349142292
0.777411312	0.349389862
0.780450206	0.349638
0.783494788	0.349886733
0.786545054	0.350136145
0.789601003	0.350386141
0.792662633	0.3506367
0.795729943	0.350887939
0.798802929	0.351139778
0.801881592	0.351392188
0.804965928	0.351645253
0.808055935	0.351898913
0.811151612	0.35215316
0.814252957	0.352408029
0.817359968	0.35266348
0.820472643	0.352919529
0.82359098	0.353176194
0.826714977	0.353433428
0.829844632	0.353691252
0.832979944	0.353949728
0.83612091	0.354208738
0.839267529	0.354468327
0.842419797	0.354728592
0.845577715	0.354989359
0.848741279	0.355250716
0.851910488	0.355512776
0.855085339	0.355775344
0.858265831	0.356038515
0.861451962	0.356302368
0.86464373	0.356566739
0.867841132	0.356831705
0.871044167	0.357097307
0.874252834	0.357363444
0.877467129	0.357630183
0.880687051	0.357897515
0.883912598	0.358165432
0.887143768	0.358433979
0.890380558	0.358703076
0.893622968	0.358972807
0.896870995	0.359243142
0.900124637	0.359514003
0.903383891	0.359785527
0.906648757	0.360057594
0.909919231	0.360330197
0.913195313	0.360603482
0.916476999	0.360877268
0.919764288	0.361151664
0.923057178	0.361426676
0.926355667	0.361702237
0.929659753	0.361978437
0.932969433	0.362255171
0.936284706	0.362532532
0.939605569	0.362810402
0.942932022	0.363088877
0.94626406	0.363367951
0.949601683	0.363647522
0.952944889	0.363927784
0.956293675	0.3642085
0.959648039	0.364489872
0.96300798	0.364771738
0.966373495	0.365054257
0.969744581	0.365337266
0.973121238	0.365620953
0.976503463	0.365905113
0.979891253	0.366189926
0.983284607	0.3664752
0.986683523	0.366761126
0.990087999	0.36704753
0.993498032	0.36733446
0.99691362	0.3676226
1.000334761	0.367911384
1.003761454	0.368200181
1.007193696	0.368489491
1.010631484	0.368779374
1.014074818	0.369069839
1.017523694	0.36936088
1.02097811	0.369652515
1.024438065	0.3699448
1.027903556	0.370237647
1.031374582	0.370531072
1.034851139	0.370825146
1.038333226	0.371119668
1.041820841	0.371414845
1.045313981	0.3717106
1.048812645	0.372006912
1.05231683	0.372303824
1.055826534	0.37260129
1.059341755	0.37289936
1.062862491	0.37319802
1.066388739	0.373497281
1.069920498	0.373797109
1.073457764	0.374097489
1.077000537	0.37439849
1.080548814	0.374700091
1.084102592	0.375002243
1.08766187	0.375305074
1.091226645	0.375608457
1.094796916	0.375912468
1.098372679	0.376217113
1.101953932	0.37652234
1.105540675	0.376828178
1.109132903	0.377134623
1.112730615	0.377441659
1.11633381	0.377749264
1.119942483	0.378057517
1.123556635	0.378366341
1.127176261	0.378675724
1.13080136	0.378985781
1.13443193	0.379296358
1.138067968	0.379607566
1.141709473	0.379919334
1.145356441	0.380231744
1.149008871	0.380544625
1.152666761	0.380858193
1.156330107	0.381172294
1.159998909	0.381486974
1.163673163	0.381802335
1.167352868	0.382118244
1.171038021	0.382434858
1.174728619	0.382752048
1.178424661	0.38306994
1.182126145	0.383388457
1.185833067	0.383707557
1.189545426	0.384027383
1.19326322	0.384347738
1.196986445	0.38466874
1.200715101	0.384990392
1.204449184	0.385312571
1.208188692	0.385635409
1.211933623	0.385958794
1.215683975	0.386282791
1.219439745	0.386607405
1.223200932	0.386932524
1.226967531	0.387258352
1.230739542	0.387584695
1.234516963	0.387911579
1.238299789	0.388239137
1.242088021	0.388567237
1.245881654	0.388895879
1.249680687	0.389225213
1.253485117	0.389555061
1.257294942	0.389885507
1.26111016	0.390216601
1.264930768	0.390548192
1.268756764	0.390880385
1.272588145	0.391213158
1.27642491	0.391546439
1.280267056	0.391880337
1.28411458	0.392214768
1.28796748	0.392549738
1.291825754	0.392885337
1.295689399	0.393221421
1.299558413	0.393558072
1.303432794	0.393895321
1.307312539	0.394233033
1.311197646	0.394571286
1.315088112	0.394910149
1.318983935	0.395249485
1.322885113	0.3955894
1.326791643	0.395929945
1.330703522	0.396270996
1.334620749	0.396612597
1.338543321	0.396954852
1.342471236	0.397297599
1.34640449	0.3976409
1.350343082	0.397984854
1.35428701	0.39832933
1.35823627	0.398674367
1.362190861	0.399020037
1.366150779	0.399366248
1.370116023	0.399713014
1.37408659	0.400060426
1.378062478	0.40040838
1.382043684	0.400756884
1.386030205	0.401106016
1.39002204	0.401455666
1.394019186	0.401805887
1.398021639	0.402156735
1.402029399	0.402508103
1.406042462	0.402860098
1.410060826	0.403212733
1.414084488	0.403565913
1.418113447	0.403919708
1.422147698	0.404274102
1.426187241	0.404629043
1.430232072	0.404984595
1.434282189	0.405340678
1.43833759	0.405697361
1.442398271	0.40605463
1.446464231	0.406412378
1.450535467	0.406770769
1.454611976	0.407129644
1.458693757	0.407489115
1.462780805	0.40784912
1.46687312	0.408209657
1.470970698	0.408570796
1.475073536	0.408932385
1.479181634	0.409294594
1.483294986	0.409657326
1.487413593	0.410020677
1.491537449	0.410384491
1.495666554	0.410748889
1.499800905	0.411113788
1.503940498	0.411479266
1.508085332	0.411845245
1.512235404	0.41221183
1.516390712	0.412578857
1.520551252	0.412946471
1.524717023	0.413314508
1.528888021	0.413683154
1.533064244	0.414052286
1.53724569	0.414422031
1.541432356	0.414792316
1.545624239	0.415163139
1.549821337	0.415534597
1.554023647	0.415906524
1.558231167	0.416279123
1.562443893	0.416652215
1.566661825	0.417025881
1.570884958	0.417400134
1.57511329	0.417774882
1.579346819	0.418150253
1.583585541	0.418526146
1.587829456	0.418902588
1.592078559	0.419279612
1.596332848	0.419657182
1.60059232	0.42003529
1.604856974	0.420413908
1.609126805	0.420793146
1.613401813	0.421172901
1.617681993	0.421553229
1.621967344	0.421934109
1.626257862	0.42231552
1.630553545	0.422697512
1.634854391	0.423080034
1.639160397	0.423463136
1.643471559	0.423846782
1.647787877	0.424231016
1.652109345	0.424615753
1.656435963	0.425001037
1.660767728	0.425386892
1.665104636	0.425773249
1.669446685	0.426160181
1.673793873	0.426547663
1.678146196	0.42693574
1.682503653	0.427324387
1.68686624	0.427713606
1.691233954	0.428103383
1.695606794	0.428493697
1.699984755	0.428884597
1.704367837	0.42927599
1.708756035	0.42966795
1.713149347	0.430060475
1.717547771	0.430453503
1.721951304	0.430847081
1.726359942	0.431241166
1.730773684	0.431635781
1.735192527	0.432030896
1.739616467	0.43242655
1.744045503	0.4328227
1.74847963	0.433219388
1.752918848	0.433616636
1.757363152	0.434014371
1.761812541	0.434412678
1.766267011	0.434811508
1.77072656	0.435210899
1.775191185	0.435610828
1.779660883	0.436011294
1.784135651	0.436412298
1.788615487	0.436813783
1.793100388	0.437215817
1.797590351	0.437618351
1.802085374	0.438021441
1.806585453	0.438425066
1.811090586	0.438829235
1.815600769	0.439233973
1.820116002	0.439639287
1.824636279	0.440045146
1.8291616	0.44045154
1.83369196	0.440858548
1.838227357	0.441266108
1.842767789	0.441674195
1.847313252	0.442082848
1.851863744	0.442492041
1.856419262	0.442901792
1.860979803	0.443312069
1.865545364	0.443722848
1.870115942	0.44413417
1.874691536	0.444546029
1.879272141	0.444958444
1.883857755	0.44537138
1.888448375	0.445784935
1.893043999	0.446199029
1.897644623	0.446613656
1.902250244	0.44702878
1.906860861	0.44744157
1.911476469	0.447854324
1.916097067	0.448267476
1.920722651	0.448681487
1.925353218	0.449096737
1.929988766	0.449513403
1.934629291	0.449931443
1.939274792	0.450350542
1.943925264	0.450770482
1.948580706	0.451190977
1.953241114	0.451611921
1.957906485	0.452033237
1.962576816	0.452454931
1.967252105	0.452877116
1.971932349	0.453298905
1.976617545	0.453721108
1.98130769	0.454145008
1.986002781	0.454569514
1.990702815	0.454994606
1.995407789	0.455420216
2.0001177	0.455846389
2.004832546	0.456273045
2.009552324	0.456700213
2.01427703	0.457127926
2.019006662	0.457556146
2.023741217	0.457984907
2.028480691	0.458414559
2.033225083	0.458844036
2.037974388	0.4592744
2.042728605	0.459705275
2.04748773	0.46013672
2.05225176	0.460569009
2.057020692	0.461001114
2.061794524	0.461434083
2.066573252	0.461867598
2.071356873	0.462302057
2.076145385	0.462736234
2.080938785	0.46317135
2.085737069	0.46360732
2.090540235	0.464043088
2.09534828	0.464479759
2.1001612	0.464917286
2.104978993	0.465354724
2.109801656	0.465793014
2.114629185	0.466232236
2.119461579	0.466671364
2.124298833	0.467111321
2.129140945	0.4675522
2.133987912	0.46799285
2.138839731	0.468434726
2.143696398	0.468876794
2.148557912	0.469319039
2.153424268	0.469762529
2.158295465	0.470206143
2.163171498	0.470649983
2.168052365	0.471095005
2.172938063	0.471540221
2.177828589	0.471985662
2.18272394	0.472432278
2.187624112	0.472879079
2.192529104	0.473326081
2.197438911	0.473774339
2.20235353	0.474222771
2.20727296	0.474671413
2.212197196	0.475121184
2.217126236	0.475571196
2.222060076	0.476021747
2.226998714	0.476472776
2.231942147	0.476924326
2.236890371	0.477376415
2.241843383	0.47782899
2.246801181	0.478282044
2.251763761	0.478735617
2.25673112	0.479189748
2.261703255	0.479644396
2.266680164	0.480099588
2.271661842	0.48055534
2.276648288	0.481011622
2.281639497	0.481468401
2.286635467	0.481925732
2.291636195	0.482383606
2.296641678	0.482842031
2.301651912	0.483301028
2.306666894	0.483762431
2.311686622	0.484222518
2.316711093	0.48468314
2.321740302	0.485144251
2.326774247	0.485605913
2.331812926	0.486068085
2.336856334	0.48653075
2.341904469	0.486993903
2.346957328	0.487457529
2.352014907	0.487921706
2.357077203	0.488386416
2.362144214	0.48885162
2.367215936	0.48931738
2.372292366	0.489783684
2.377373501	0.490250526
2.382459337	0.490717907
2.387549873	0.491185817
2.392645103	0.491654277
2.397745026	0.492123255
2.402849638	0.492592772
2.407958937	0.493062778
2.413072918	0.493533273
2.418191579	0.494004411
2.423314916	0.494475978
2.428442927	0.494948128
2.433575608	0.495420815
2.438712956	0.495893924
2.443854969	0.496367731
2.449001641	0.496841946
2.454152972	0.497316692
2.459308957	0.497792048
2.464469593	0.498267835
2.469634877	0.498744261
2.474804806	0.499221094
2.479979376	0.499698474
2.485158585	0.500176437
2.49034243	0.500654824
2.495530906	0.501133831
2.500724011	0.501613257
2.505921742	0.502093231
2.511124096	0.502573766
2.516331068	0.503054714
2.521542657	0.503536278
2.526758859	0.504018243
2.53197967	0.504500752
2.537205087	0.504983803
2.542435108	0.505467296
2.547669729	0.50595139
2.552908946	0.506435903
2.558152757	0.506920982
2.563401158	0.507406548
2.568654146	0.507892576
2.573911718	0.508379196
2.57917387	0.508866237
2.5844406	0.509353832
2.589711904	0.50984187
2.594987778	0.510330383
2.60026822	0.51081943
2.605553226	0.511308892
2.610842794	0.511798918
2.616136919	0.512289359
2.621435598	0.512780316
2.626738829	0.51327179
2.632046607	0.513763673
2.637358931	0.514256098
2.642675795	0.514748908
2.647997198	0.515242226
2.653323136	0.515736052
2.658653605	0.516230289
2.663988603	0.516725112
2.669328125	0.517220353
2.674672169	0.517716144
2.680020732	0.518212444
2.685373809	0.518709188
2.690731398	0.5192065
2.696093496	0.519704236
2.701460099	0.520202501
2.706831204	0.520701287
2.712206807	0.521200527
2.717586906	0.521700336
2.722971496	0.522200567
2.728360575	0.522701325
2.73375414	0.52320259
2.739152186	0.52370429
2.744554711	0.524206562
2.749961711	0.524709284
2.755373183	0.525212516
2.760789124	0.525716292
2.766209529	0.526220501
2.771634397	0.526725183
2.777063724	0.527230432
2.782497505	0.527736155
2.787935739	0.528242243
2.793378421	0.528748982
2.798825548	0.529256026
2.804277117	0.529763806
2.809733124	0.530271867
2.815193567	0.53078063
2.820658441	0.531289814
2.826127743	0.531799427
2.831601471	0.5323097
2.83707962	0.532820262
2.842562187	0.533331517
2.848049169	0.53384307
2.853540562	0.534355322
2.859036364	0.534867899
2.86453657	0.535381059
2.870041177	0.535894631
2.875550183	0.536408828
2.881063582	0.536923563
2.886581373	0.537438476
2.892103552	0.537954311
2.897630114	0.538470316
2.903161058	0.53898678
2.908696379	0.539503995
2.914236074	0.540021622
2.91978014	0.540539624
2.925328573	0.541058174
2.930881369	0.54157723
2.936438526	0.542096692
2.94200004	0.542616687
2.947565907	0.5431372
2.953136125	0.543658118
2.958710689	0.544179623
2.964289596	0.544701581
2.969872843	0.545223928
2.975460426	0.545746833
2.981052342	0.546270107
2.986648588	0.546793856
2.992249159	0.54731815
2.997854053	0.547842817
3.003463266	0.548368054
3.009076795	0.548893744
3.014694635	0.549419792
3.020316785	0.549946422
3.025943239	0.550473431
3.031573995	0.551000906
3.037209049	0.551528983
3.042848399	0.552057313
3.048492039	0.552586221
3.054139967	0.553115556
3.05979218	0.553645364
3.065448673	0.554175784
3.071109444	0.554706616
3.076774488	0.555238026
3.082443803	0.555769977
3.088117385	0.556302362
3.09379523	0.556835328
3.099477335	0.557368723
3.105163696	0.557902666
3.11085431	0.558437072
3.116549174	0.55897197
3.122248283	0.559507363
3.127951635	0.560043171
3.133659225	0.560579546
3.139371051	0.561116346
3.145087108	0.561653579
3.150807394	0.562191295
3.156531904	0.562729698
3.162260636	0.563268061
3.167993585	0.563807552
3.173730748	0.564346948
3.179472122	0.564886891
3.185217702	0.565427743
3.190967486	0.565968386
3.196721471	0.566509878
3.202479651	0.567052056
3.208242024	0.567594034
3.214008587	0.568136978
3.219779335	0.568680418
3.225554265	0.569223885
3.231333374	0.569768247
3.237116658	0.570313103
3.242904114	0.570858048
3.248695737	0.571403861
3.254491525	0.571950066
3.260291473	0.572496357
3.266095579	0.573043599
3.271903838	0.57359112
3.277716247	0.574138728
3.283532802	0.57468748
3.289353501	0.575236213
3.295178338	0.575785453
3.301007311	0.576335555
3.306840417	0.576885464
3.31267765	0.577436258
3.318519009	0.577987417
3.324364489	0.578538661
3.330214086	0.579090964
3.336067797	0.579643124
3.341925619	0.580196086
3.347787548	0.580749423
3.35365358	0.581302855
3.359523711	0.58185728
3.365397938	0.582411499
3.371276258	0.58296673
3.377158666	0.58352192
3.38304516	0.584077845
3.388935735	0.584634074
3.394830387	0.585190672
3.400729114	0.585747836
3.406631912	0.586305304
3.412538776	0.58686336
3.418449703	0.587421771
3.424364691	0.58798069
3.430283734	0.588540092
3.436206829	0.589099996
3.442133973	0.589660319
3.448065162	0.59022112
3.454000392	0.590782398
3.45993966	0.591344072
3.465882963	0.591906246
3.471830295	0.592468885
3.477781654	0.593032007
3.483737036	0.593595565
3.489696437	0.594159577
3.495659855	0.594724114
3.501627284	0.595289093
3.507598721	0.595854518
3.513574163	0.596420357
3.519553606	0.596986551
3.525537046	0.59755318
3.531524479	0.598120213
3.537515903	0.598687614
3.543511313	0.599255415
3.549510705	0.599823661
3.555514076	0.600392369
3.561521422	0.600961538
3.567532739	0.601531183
3.573548024	0.602101262
3.579567273	0.602671742
3.585590482	0.603242696
3.591617647	0.603814121
3.597648766	0.604385924
3.603683833	0.604958256
3.609722846	0.605530985
3.615765801	0.606104132
3.621812693	0.606677784
3.627863519	0.607251855
3.633918276	0.607826351
3.63997696	0.608401294
3.646039567	0.608976651
3.652106092	0.609552434
3.658176534	0.610128625
3.664250887	0.6107052
3.670329148	0.611282187
3.676411313	0.611859561
3.682497379	0.612437285
3.688587341	0.613015404
3.694681197	0.613593907
3.700778941	0.614172805
3.706880571	0.614752143
3.712986083	0.615331918
3.719095473	0.615912129
3.725208737	0.61649277
3.731325871	0.617073842
3.737446872	0.617655322
3.743571736	0.61823722
3.749700459	0.618819505
3.755833037	0.619402184
3.761969466	0.619985306
3.768109744	0.62056886
3.774253865	0.621152808
3.780401826	0.621737175
3.786553624	0.62232195
3.792709254	0.62290709
3.798868713	0.623492624
3.805031997	0.624078537
3.811199102	0.624664821
3.817370025	0.625251489
3.823544761	0.625838549
3.829723306	0.626425988
3.835905658	0.62701382
3.842091812	0.627602062
3.848281764	0.628190698
3.85447551	0.628779724
3.860673048	0.629369186
3.866874372	0.629959088
3.873079479	0.630549418
3.879288365	0.631140225
3.885501026	0.631731514
3.891717459	0.632323247
3.89793766	0.632915431
3.904161625	0.633508063
3.910389349	0.63410112
3.91662083	0.634694598
3.922856063	0.635288482
3.929095045	0.63588274
3.935337771	0.636477342
3.941584238	0.637072304
3.947834442	0.637667608
3.954088379	0.638263218
3.960346045	0.638859176
3.966607437	0.63945549
3.97287255	0.64005216
3.97914138	0.640649216
3.985413925	0.64124667
3.991690179	0.641844498
3.997970139	0.642442716
4.004253802	0.643041359
4.010541162	0.643640368
4.016832218	0.644239798
4.023126963	0.644839628
4.029425395	0.645439841
4.03572751	0.646040409
4.042033304	0.646641377
4.048342773	0.647242741
4.054655913	0.647844506
4.06097272	0.648446702
4.06729319	0.64904934
4.07361732	0.649652399
4.079945105	0.650255873
4.086276542	0.650859784
4.092611627	0.651464084
4.098950355	0.652068765
4.105292723	0.652673901
4.111638727	0.653279441
4.117988363	0.653885387
4.124341627	0.654491701
4.130698516	0.655098389
4.137059024	0.655705447
4.143423149	0.656312898
4.149790887	0.656920731
4.156162233	0.657528889
4.162537183	0.65813747
4.168915735	0.658746449
4.175297882	0.659355802
4.181683623	0.659965506
4.188072953	0.660575608
4.194465867	0.661186101
4.200862362	0.661796969
4.207262434	0.662408228
4.21366608	0.663019887
4.220073294	0.663631929
4.226484074	0.664244371
4.232898415	0.664857239
4.239316313	0.665470497
4.245737764	0.666084125
4.252162764	0.666698128
4.25859131	0.667312495
4.265023398	0.667927223
4.271459023	0.668542361
4.277898181	0.669157933
4.284340868	0.669773902
4.290787082	0.670390283
4.297236816	0.671007089
4.303690069	0.671624294
4.310146835	0.67224187
4.31660711	0.672859834
4.323070891	0.67347817
4.329538174	0.674096855
4.336008954	0.674715945
4.342483228	0.675335455
4.348960992	0.675955376
4.355442241	0.676575701
4.361926972	0.677196436
4.36841518	0.677818491
4.374906863	0.678439614
4.381402014	0.679061206
4.387900632	0.679683341
4.394402711	0.680305973
4.400908248	0.680928993
4.407417238	0.681552391
4.413929678	0.68217616
4.420445563	0.682800307
4.42696489	0.683424841
4.433487655	0.684049799
4.440013853	0.684675153
4.446543481	0.685300863
4.453076534	0.685926937
4.459613008	0.686553379
4.4661529	0.687180209
4.472696205	0.687807927
4.47924292	0.688435297
4.48579304	0.68906309
4.492346561	0.689691387
4.498903479	0.690320183
4.50546379	0.690950302
4.512027491	0.691579599
4.518594577	0.69220942
4.525165043	0.692839738
4.531738887	0.69347053
4.538316103	0.694101717
4.544896689	0.694733281
4.551480639	0.69536519
4.55806795	0.695997468
4.564658617	0.696630081
4.571252638	0.697263083
4.577850006	0.697896504
4.584450719	0.69853028
4.591054773	0.699164396
4.597662163	0.699798834
4.604272885	0.700433607
4.610886935	0.701068759
4.61750431	0.701704317
4.624125004	0.702340306
4.630749014	0.702976681
4.637376336	0.703613505
4.644006966	0.70425071
4.6506409	0.704888268
4.657278133	0.705526202
4.663918662	0.706164529
4.670562482	0.706803206
4.677209589	0.707442203
4.683859979	0.708081529
4.690513649	0.708721194
4.697170593	0.709361197
4.703830809	0.710001478
4.710494291	0.710642035
4.717161035	0.711282906
4.723831039	0.71192411
4.730504296	0.712565616
4.737180804	0.713207426
4.743860559	0.713849571
4.750543555	0.714492065
4.757229789	0.715134891
4.763919257	0.71577803
4.770611955	0.71642152
4.777307878	0.717065353
4.784007023	0.717709515
4.790709385	0.718353989
4.79741496	0.718998803
4.804123744	0.719643986
4.810835734	0.720289562
4.817550923	0.72093544
4.82426931	0.721581637
4.830990889	0.722228167
4.837715656	0.722875024
4.844443608	0.723522212
4.851174739	0.724169703
4.857909047	0.724817534
4.864646526	0.725465739
4.871387172	0.726114321
4.878130983	0.726763257
4.884877952	0.727412534
4.891628076	0.728062215
4.898381352	0.728712263
4.905137774	0.729362667
4.911897338	0.730013448
4.918660042	0.730664586
4.925425879	0.731316082
4.932194846	0.731967948
4.93896694	0.732620167
4.945742155	0.733272733
4.952520487	0.733925612
4.959301933	0.734578795
4.966086488	0.735232291
4.972874149	0.735886112
4.97966491	0.736540259
4.986458767	0.73719473
4.993255717	0.737849503
5.000055755	0.738504598
5.006858878	0.739160043
5.01366508	0.739815828
5.020474358	0.740471929
5.027286707	0.741128368
5.034102123	0.741785104
5.040920603	0.742442149
5.047742141	0.743099508
5.054566734	0.743757184
5.061394377	0.744415194
5.068225067	0.745073524
5.075058799	0.745732177
5.081895568	0.746391169
5.088735371	0.747050498
5.095578203	0.747709875
5.102424061	0.748369687
5.109272939	0.749029907
5.116124834	0.749690563
5.122979741	0.750351565
5.129837657	0.751013262
5.136698577	0.751674848
5.143562496	0.752336753
5.150429411	0.752999045
5.157299317	0.753661641
5.164172211	0.754324575
5.171048087	0.754987851
5.177926941	0.755651448
5.18480877	0.756315344
5.191693569	0.756979508
5.198581334	0.757643962
5.205472061	0.758308728
5.212365745	0.758973833
5.219262381	0.759639308
5.226161967	0.760305116
5.233064498	0.760971255
5.239969968	0.761637727
5.246878375	0.762304548
5.253789713	0.762971731
5.26070398	0.763639283
5.267621169	0.764307138
5.274541277	0.764975301
5.2814643	0.765643772
5.288390234	0.766312518
5.295319073	0.766980864
5.302250815	0.767649927
5.309185454	0.768319821
5.316122987	0.768989478
5.323063409	0.769659856
5.330006715	0.770330455
5.336952902	0.771001357
5.343901966	0.771672876
5.350853901	0.77234484
5.357808704	0.77301733
5.36476637	0.77369035
5.371726896	0.774363836
5.378690276	0.775037813
5.385656506	0.775712219
5.392625583	0.776387041
5.399597502	0.77706223
5.406572258	0.7777377
5.413549848	0.77841342
5.420530267	0.779089376
5.42751351	0.77976559
5.434499574	0.78044207
5.441488454	0.78111881
5.448480145	0.781795804
5.455474644	0.782473084
5.462471946	0.783150644
5.469472047	0.783828478
5.476474943	0.784506584
5.483480628	0.785184973
5.4904891	0.785863644
5.497500353	0.786542615
5.504514383	0.787221934
5.511531186	0.787901548
5.518550758	0.788581437
5.525573094	0.789261597
5.53259819	0.789942039
5.539626041	0.790622772
5.546656644	0.791303789
5.553689993	0.79198506
5.560726085	0.792666585
5.567764915	0.793348385
5.574806479	0.794030484
5.581850773	0.794712904
5.588897792	0.795395641
5.595947532	0.796078705
5.602999988	0.796762119
5.610055156	0.79744589
5.617113032	0.798130003
5.624173612	0.798814418
5.63123689	0.799499127
5.638302864	0.800184122
5.645371527	0.800869396
5.652442877	0.801554954
5.659516908	0.802240801
5.666593617	0.802926932
5.673672998	0.80361332
5.680755048	0.804299947
5.687839763	0.804986773
5.694927137	0.805673863
5.702017166	0.806361584
5.709109847	0.807049857
5.716205174	0.807738054
5.723303143	0.808426021
5.730403751	0.809113842
5.737506992	0.809801651
5.744612862	0.81048963
5.751721357	0.811177946
5.758832472	0.811866729
5.765946204	0.81255604
5.773062547	0.813245863
5.780181497	0.813936149
5.78730305	0.814626851
5.794427202	0.815317917
5.801553947	0.816009357
5.808683283	0.816701124
5.815815203	0.817393176
5.822949705	0.818085513
5.830086783	0.81877811
5.837226432	0.819470896
5.84436865	0.820163976
5.851513431	0.820857389
5.858660771	0.821551155
5.865810665	0.822245215
5.872963109	0.822939572
5.880118099	0.823634218
5.88727563	0.824329125
5.894435698	0.82502431
5.901598298	0.82571978
5.908763426	0.826415537
5.915931078	0.827111584
5.923101249	0.827807906
5.930273934	0.828504516
5.93744913	0.829201424
5.944626832	0.829898604
5.951807035	0.830596046
5.958989735	0.83129376
5.966174927	0.831991748
5.973362608	0.832690025
5.980552772	0.833388591
5.987745416	0.834087442
5.994940535	0.834786577
6.002138124	0.835485996
6.009338178	0.8361857
6.016540695	0.836885681
6.023745668	0.837585943
6.030953094	0.838285637
6.038162968	0.83898258
6.045375286	0.839679607
6.052590043	0.840377127
6.059807235	0.841075645
6.067026858	0.841775358
6.074248906	0.842476233
6.081473376	0.843178094
6.088700262	0.843880695
6.095929562	0.8445838
6.103161269	0.845287243
6.11039538	0.845990895
6.11763189	0.846694702
6.124870795	0.847398679
6.13211209	0.848102887
6.139355771	0.848807375
6.146601833	0.84951217
6.153850272	0.850217251
6.161101084	0.850922616
6.168354263	0.851628277
6.175609806	0.852334237
6.182867707	0.853040493
6.190127963	0.853747062
6.19739057	0.854453948
6.204655521	0.855161118
6.211922814	0.855868583
6.219192443	0.856576351
6.226464404	0.85728442
6.233738693	0.857992778
6.241015305	0.858701428
6.248294235	0.859410381
6.25557548	0.860119671
6.262859034	0.860829285
6.270144894	0.861539221
6.277433054	0.862249406
6.28472351	0.862959855
6.292016258	0.863670702
6.299311293	0.864381876
6.30660861	0.865093358
6.313908206	0.865805138
6.321210075	0.86651723
6.328514214	0.867229621
6.335820617	0.867942311
6.34312928	0.868655284
6.350440199	0.86936852
6.357753369	0.87008206
6.365068785	0.870795917
6.372386444	0.871510071
6.37970634	0.872224485
6.387028469	0.872939189
6.394352827	0.873654195
6.401679409	0.874369474
6.40900821	0.875084965
6.416339226	0.875800734
6.423672453	0.87651681
6.431007886	0.877233189
6.43834552	0.877949799
6.445685351	0.878666673
6.453027374	0.879383828
6.460371585	0.880101225
6.46771798	0.880818823
6.475066553	0.881536681
6.4824173	0.882254807
6.489770217	0.882973162
6.4971253	0.883691729
6.504482543	0.884410573
6.511841942	0.88512971
6.519203492	0.885849083
6.52656719	0.886568659
6.53393303	0.887288491
6.541301008	0.888008597
6.548671119	0.888728913
6.556043359	0.889449481
6.563417724	0.890170368
6.570794208	0.890891531
6.578172807	0.891612892
6.585553517	0.89233452
6.592936334	0.893056445
6.600321251	0.89377858
6.607708266	0.894500857
6.615097373	0.895223349
6.622488568	0.895946078
6.629881846	0.896668985
6.637277203	0.897392123
6.644674634	0.898115562
6.652074135	0.898839267
6.6594757	0.899563207
6.666879327	0.900287407
6.674285009	0.901012124
6.681692742	0.901738149
6.689102523	0.902464515
6.696514345	0.903191042
6.703928205	0.903917558
6.711344099	0.904643967
6.71876202	0.905370336
6.726181966	0.906096752
6.733603931	0.906823193
6.741027911	0.907549783
6.748453901	0.908276652
6.755881896	0.909003767
6.763311893	0.909731208
6.770743886	0.910459639
6.778177871	0.911187482
6.785613843	0.911915623
6.793051798	0.912643986
6.800491731	0.91337256
6.807933637	0.914101354
6.815377512	0.914830306
6.822823352	0.915559393
6.830271151	0.916288684
6.837720906	0.917018255
6.845172611	0.917748035
6.852626262	0.918478002
6.860081854	0.919208222
6.867539384	0.919938691
6.874998845	0.92066932
6.882460234	0.921400134
6.889923545	0.922131142
6.897388775	0.922862296
6.904855919	0.923593605
6.912324972	0.924325169
6.91979593	0.925056972
6.927268787	0.925788921
6.93474354	0.926521771
6.942220183	0.927254684
6.949698713	0.92798619
6.957179124	0.92871967
6.964661412	0.929452355
6.972145572	0.93018591
6.979631599	0.930919236
6.98711949	0.931652716
6.994609239	0.932386376
7.002100842	0.933120162
7.009594294	0.93385413
7.017089591	0.934588305
7.024586727	0.935322663
7.032085699	0.936057172
7.039586501	0.936791865
7.04708913	0.937526758
7.05459358	0.938261798
7.062099846	0.93899706
7.069607925	0.93973251
7.077117811	0.940468124
7.0846295	0.941203903
7.092142988	0.941939915
7.099658269	0.942676099
7.107175339	0.943412428
7.114694193	0.944148954
7.122214827	0.944885687
7.129737236	0.945622571
7.137261416	0.946359656
7.144787361	0.947096957
7.152315067	0.947834418
7.15984453	0.948572027
7.167375745	0.949309836
7.174908707	0.950047823
7.182443411	0.95078599
7.189979854	0.951524376
7.19751803	0.952262962
7.205057934	0.953001692
7.212599562	0.953740605
7.22014291	0.954479669
7.227687972	0.955218813
7.235234744	0.955958223
7.242783222	0.956697839
7.2503334	0.957437581
7.257885275	0.95817746
7.26543884	0.958917437
7.272994093	0.959657685
7.280551027	0.960398178
7.288109639	0.961139
7.295669924	0.961880072
7.303231876	0.962621425
7.310795493	0.963363108
7.318360767	0.964105102
7.325927696	0.964847348
7.333496275	0.965589867
7.341066498	0.966332645
7.348638361	0.967075658
7.356211859	0.967818882
7.363786989	0.968562239
7.371363744	0.969305734
7.378942121	0.970049396
7.386522114	0.970793155
7.39410372	0.971537046
7.401686933	0.972281084
7.409271748	0.97302528
7.416858162	0.973769638
7.424446168	0.974514168
7.432035764	0.975258824
7.439626943	0.976003676
7.447219702	0.976748735
7.454814035	0.977493933
7.462409938	0.978239326
7.470007407	0.97898491
7.477606436	0.979730653
7.485207021	0.980476639
7.492809157	0.98122278
7.500412839	0.981969109
7.508018063	0.982715645
7.515624825	0.983462329
7.523233118	0.984209258
7.53084294	0.984956349
7.538454284	0.985703681
7.546067147	0.986451187
7.553681523	0.987198858
7.561297409	0.987946764
7.568914798	0.98869479
7.576533687	0.989443045
7.584154071	0.990191404
7.591775945	0.990939997
7.599399305	0.991688718
7.607024145	0.992437699
7.614650461	0.993186776
7.622278249	0.993936044
7.629907503	0.994685499
7.637538219	0.99543516
7.645170392	0.996184913
7.652804018	0.996934854
7.660439092	0.997685474
7.668075608	0.998436875
7.675713563	0.999189081
7.683352952	0.999938851
7.69099377	1.000688822
7.698636011	1.001439589
7.706279673	1.002189857
7.713924749	1.002940828
7.721571235	1.003692342
7.729219127	1.004444181
7.736868419	1.00519622
7.744519107	1.005948436
7.752171187	1.006700781
7.759824653	1.007453244
7.7674795	1.008205855
7.775135725	1.008960198
7.782793322	1.009718544
7.790452287	1.010473601
7.798112614	1.011227744
7.8057743	1.011976992
7.813437339	1.012728317
7.821101727	1.013482678
7.828767459	1.014235898
7.83643453	1.01498902
7.844102936	1.015743615
7.851772671	1.016498353
7.859443731	1.017251641
7.867116112	1.018004416
7.874789809	1.018758437
7.882464816	1.019513316
7.890141129	1.020268653
7.897818744	1.021024173
7.905497655	1.021779744
7.913177859	1.022535339
7.920859349	1.023291026
7.928542122	1.024046743
7.936226173	1.024802557
7.943911497	1.025558487
7.951598088	1.026314536
7.959285944	1.027070702
7.966975058	1.027826977
7.974665426	1.028583374
7.982357043	1.029339914
7.990049905	1.030096535
7.997744007	1.030853264
8.005439344	1.031610198
8.01313591	1.032367318
8.020833703	1.033124621
8.028532716	1.033881989
8.036232945	1.034639535
8.043934386	1.035397178
8.051637033	1.036155039
8.059340882	1.036913078
8.067045928	1.037671259
8.074752166	1.038429628
8.082459592	1.039187996
8.0901682	1.039946544
8.097877987	1.040705107
8.105588946	1.041463712
8.113301075	1.042222371
8.121014367	1.042981172
8.128728818	1.043740081
8.136444423	1.044499159
8.144161178	1.045258395
8.151879077	1.046017824
8.159598116	1.04677747
8.167318291	1.047537359
8.175039596	1.048297474
8.182762026	1.0490578
8.190485578	1.049818323
8.198210246	1.050579028
8.205936025	1.051339888
8.21366291	1.052100904
8.221390898	1.052862049
8.229119982	1.053623294
8.236850159	1.054384634
8.244581423	1.055146065
8.252313771	1.055907577
8.260047196	1.056669185
8.267781694	1.057430911
8.275517261	1.058192747
8.283253891	1.05895468
8.290991581	1.059716709
8.298730325	1.060478841
8.306470117	1.061241055
8.314210955	1.062003385
8.321952832	1.062765846
8.329695745	1.063528461
8.337439688	1.064291197
8.345184656	1.065054067
8.352930645	1.065817084
8.360677649	1.06658023
8.368425665	1.067343481
8.376174688	1.068106823
8.383924712	1.068870205
8.391675733	1.0696337
8.399427745	1.070397385
8.407180746	1.071161221
8.414934728	1.07192517
8.422689688	1.072689209
8.430445622	1.073453389
8.438202523	1.074217722
8.445960387	1.074982191
8.453719211	1.075746806
8.461478988	1.076511558
8.469239714	1.077276401
8.477001384	1.07804124
8.484763993	1.078806148
8.492527537	1.079571172
8.500292011	1.08033626
8.50805741	1.081101508
8.51582373	1.08186673
8.523590965	1.082631559
8.53135911	1.083395684
8.539128161	1.084159258
8.546898114	1.084922661
8.554668962	1.08568621
8.562440703	1.086450006
8.570213329	1.087214264
8.577986838	1.087978946
8.585761224	1.088743987
8.593536483	1.089509316
8.601312608	1.090274866
8.609089597	1.091040523
8.616867443	1.091806277
8.624646143	1.092572099
8.632425691	1.093337944
8.640206082	1.094103846
8.647987313	1.094869883
8.655769377	1.095636026
8.66355227	1.096402382
8.671335988	1.097168859
8.679120525	1.097935058
8.686905877	1.098701685
8.694692039	1.099468386
8.702479006	1.100235155
8.710266773	1.101002006
8.718055336	1.101768897
8.725844689	1.102535925
8.733634829	1.103303004
8.74142575	1.104070174
8.749217447	1.104837395
8.757009915	1.105604655
8.76480315	1.106372015
8.772597147	1.107139422
8.780391901	1.107906895
8.788187408	1.108674443
8.795983661	1.109442012
8.803780658	1.110209685
8.811578392	1.110977392
8.81937686	1.111745182
8.827176055	1.112513055
8.834975974	1.113280956
8.842776612	1.114048966
8.850577963	1.114817005
8.858380024	1.115585147
8.866182788	1.116353341
8.873986252	1.117121622
8.88179041	1.117889968
8.889595259	1.118658359
8.897400792	1.119426839
8.905207005	1.12019533
8.913013893	1.120963939
8.920821452	1.121732604
8.928629677	1.122501351
8.936438562	1.12327015
8.944248104	1.124038969
8.952058297	1.124807848
8.959869136	1.125576737
8.967680616	1.126345748
8.975492734	1.127114813
8.983305483	1.127884005
8.991118859	1.128653258
8.998932858	1.129422595
9.006747474	1.130191946
9.014562703	1.130961323
9.02237854	1.131730701
9.030194979	1.132500094
9.038012017	1.133269563
9.045829649	1.134039062
9.053647868	1.134808586
9.061466672	1.135578072
9.069286054	1.13634773
9.077106011	1.137117423
9.084926537	1.137887122
9.092747627	1.138656762
9.100569277	1.139426406
9.108391481	1.140196244
9.116214236	1.140965926
9.124037535	1.141735608
9.131861375	1.142505342
9.139685751	1.143275095
9.147510657	1.144044881
9.155336089	1.144814711
9.163162042	1.145584589
9.170988511	1.14635455
9.178815491	1.147124454
9.186642978	1.147894286
9.194470967	1.148664156
9.202299453	1.149433976
9.21012843	1.150203929
9.217957895	1.150973947
9.225787842	1.151743934
9.233618267	1.152514048
9.241449164	1.15328421
9.249280529	1.15405451
9.257112358	1.154824878
9.264944644	1.155595419
9.272777384	1.156366024
9.280610573	1.157136759
9.288444205	1.157907554
9.296278276	1.158678458
9.304112782	1.159449388
9.311947716	1.160220387
9.319783075	1.160991416
9.327618853	1.161762517
9.335455046	1.162533629
9.34329165	1.163304768
9.351128658	1.164075903
9.358966066	1.164847069
9.36680387	1.165618294
9.374642064	1.166389549
9.382480644	1.167160885
9.390319605	1.167932248
9.398158942	1.168703666
9.40599865	1.169475088
9.413838725	1.170246573
9.421679161	1.171018051
9.429519954	1.171789595
9.437361099	1.172561101
9.445202591	1.173332679
9.453044425	1.174104278
9.460886596	1.174875921
9.4687291	1.175647565
9.476571932	1.176419231
9.484415086	1.17719093
9.492258559	1.177962667
9.500102345	1.178733914
9.507946439	1.179505773
9.515790836	1.180277549
9.523635532	1.181049346
9.531480522	1.181821094
9.539325801	1.182592675
9.547171365	1.1833646
9.555017207	1.184136996
9.562863324	1.18490863
9.570709711	1.185680496
9.578556362	1.186452474
9.586403273	1.187224434
9.59425044	1.187996391
9.602097857	1.188768352
9.609945519	1.189540273
9.617793422	1.190312192
9.62564156	1.19108405
9.63348993	1.191855954
9.641338525	1.192627826
9.649187342	1.193399724
9.657036375	1.194171609
9.664885619	1.194943537
9.672735071	1.195715473
9.680584724	1.196487482
9.688434574	1.197259618
9.696284617	1.198031574
9.704134846	1.198802426
9.711985259	1.199571845
9.719835849	1.200340156
9.727686611	1.2011078
9.735537542	1.201875365
9.743388636	1.202643181
9.751239888	1.203411532
9.759091293	1.204180386
9.766942848	1.204949714
9.774794545	1.205719336
9.782646382	1.206489197
9.790498353	1.207259161
9.798350453	1.208029213
9.806202678	1.208798382
9.814055022	1.209567215
9.82190748	1.210336159
9.829760049	1.211105378
9.837612722	1.21187502
9.845465496	1.212645003
9.853318365	1.213415239
9.861171325	1.214185758
9.86902437	1.214956135
9.876877496	1.215726476
9.884730697	1.216496954
9.89258397	1.217267313
9.90043731	1.218037608
9.90829071	1.2188078
9.916144167	1.219577992
9.923997676	1.220348132
9.931851232	1.221118264
9.93970483	1.221888326
9.947558465	1.222658363
9.955412132	1.223428351
9.963265827	1.224198307
9.971119545	1.224968176
9.97897328	1.225737943
9.986827028	1.226507777
9.994680785	1.227277652
10.00253454	1.228047529
10.0103883	1.228817324
10.01824205	1.2295871
10.02609579	1.230356778
10.03394952	1.231126401
10.04180322	1.231895982
10.0496569	1.23266564
10.05751055	1.233435231
10.06536416	1.234204839
10.07321773	1.234974464
10.08107126	1.235744108
10.08892473	1.236513698
10.09677815	1.237283239
10.10463152	1.238052751
10.11248481	1.238822334
10.12033804	1.239591765
10.12819119	1.24036121
10.13604427	1.241130643
10.14389726	1.241900098
10.15175016	1.24266952
10.15960297	1.243438942
10.16745568	1.244208287
10.17530828	1.24497763
10.18316078	1.245746907
10.19101317	1.246516149
10.19886543	1.247285089
10.20671758	1.248054402
10.2145696	1.248823374
10.22242148	1.249592614
10.23027323	1.250361445
10.23812483	1.251130459
10.24597629	1.251899398
10.2538276	1.252668283
10.26167875	1.253437149
10.26952974	1.254205962
10.27738056	1.254974809
10.28523121	1.255743687
10.29308169	1.256512529
10.30093199	1.257281412
10.30878209	1.258050283
10.31663201	1.258819185
10.32448174	1.259588079
10.33233126	1.260356981
10.34018058	1.261125872
10.34802969	1.261894778
10.35587858	1.262663685
10.36372726	1.263432546
10.37157571	1.264201331
10.37942393	1.264970097
10.38727191	1.265738904
10.39511966	1.266507651
10.40296717	1.267276334
10.41081442	1.268044923
10.41866142	1.268813438
10.42650817	1.269581864
10.43435465	1.270350184
10.44220086	1.271118424
10.4500468	1.271886533
10.45789247	1.272654629
10.46573785	1.27342261
10.47358294	1.274190545
10.48142774	1.274958393
10.48927224	1.275726202
10.49711645	1.276493948
10.50496034	1.277261679
10.51280393	1.278029385
10.52064719	1.278797083
10.52849014	1.279564684
10.53633276	1.280332183
10.54417505	1.281099667
10.55201701	1.281867156
10.55985862	1.282634744
10.56769989	1.283402401
10.57554081	1.284169088
10.58338137	1.284936487
10.59122157	1.285703848
10.59906141	1.286471231
10.60690088	1.287238545
10.61473998	1.288005842
10.62257869	1.288772966
10.63041702	1.289540041
10.63825497	1.290307009
10.64609251	1.291074108
10.65392967	1.291841046
10.66176641	1.292607968
10.66960275	1.293374857
10.67743868	1.294141682
10.68527419	1.294908323
10.69310927	1.295674885
10.70094393	1.296441354
10.70877816	1.297207812
10.71661194	1.297974322
10.72444529	1.298740802
10.73227819	1.299507263
10.74011064	1.300273622
10.74794263	1.301040023
10.75577416	1.301806393
10.76360522	1.302572747
10.77143582	1.303339007
10.77926593	1.304105278
10.78709557	1.304871498
10.79492472	1.305637703
10.80275338	1.306403791
10.81058155	1.307169848
10.81840921	1.30793585
10.82623637	1.308701897
10.83406302	1.309467876
10.84188916	1.310233808
10.84971478	1.31099973
10.85753987	1.311765615
10.86536443	1.312531558
10.87318846	1.313297141
10.88101196	1.314062861
10.8888349	1.314828514
10.8966573	1.315594079
10.90447915	1.316359464
10.91230044	1.317124755
10.92012117	1.317890125
10.92794133	1.318655308
10.93576091	1.319420453
10.94357992	1.320185975
10.95139835	1.320951904
10.95921619	1.321718208
10.96703344	1.32248465
10.97485009	1.323250873
10.98266614	1.324016777
10.99048159	1.324782305
10.99829642	1.32554721
11.00611064	1.326312163
11.01392424	1.327076573
11.02173721	1.327840901
11.02954955	1.328605141
11.03736126	1.329369023
11.04517232	1.330132865
11.05298275	1.330896524
11.06079252	1.331660071
11.06860164	1.332423448
11.0764101	1.333186558
11.08421789	1.333949603
11.09202502	1.334712503
11.09983147	1.335475236
11.10763725	1.336237798
11.11544234	1.337000122
11.12324674	1.337762199
11.13105045	1.338524237
11.13885347	1.339286238
11.14665578	1.340048189
11.15445738	1.340809914
11.16225827	1.341571586
11.17005845	1.342333175
11.1778579	1.34309466
11.18565663	1.343855987
11.19345462	1.34461721
11.20125188	1.345378288
11.2090484	1.346139259
11.21684417	1.346900095
11.22463919	1.347661457
11.23243346	1.348422084
11.24022696	1.349182562
11.2480197	1.349943008
11.25581167	1.350703291
11.26360287	1.351463506
11.27139329	1.352223606
11.27918292	1.352983575
11.28697176	1.353743424
11.29475981	1.354503164
11.30254706	1.355262771
11.31033351	1.356022275
11.31811915	1.356781688
11.32590398	1.357540918
11.33368799	1.358300001
11.34147117	1.359058944
11.34925353	1.359817787
11.35703506	1.360576458
11.36481575	1.361334997
11.3725956	1.362093395
11.3803746	1.362851645
11.38815275	1.363609804
11.39593004	1.364367897
11.40370647	1.365125968
11.41148204	1.365883929
11.41925673	1.366641881
11.42703055	1.367399721
11.43480349	1.368157427
11.44257555	1.368914971
11.45034672	1.36967236
11.45811699	1.370429649
11.46588636	1.371186764
11.47365482	1.371943758
11.48142238	1.372700543
11.48918903	1.373457189
11.49695475	1.374213718
11.50471956	1.374970125
11.51248343	1.375726384
11.52024637	1.376482394
11.52800838	1.377238261
11.53576944	1.377993951
11.54352955	1.378749455
11.55128871	1.379504861
11.55904692	1.380260183
11.56680416	1.381015317
11.57456044	1.381770221
11.58231574	1.382524967
11.59007007	1.383279521
11.59782342	1.384034005
11.60557579	1.384788437
11.61332716	1.385542769
11.62107754	1.386296997
11.62882692	1.387051062
11.63657529	1.387805042
11.64432265	1.388558876
11.652069	1.389312548
11.65981433	1.390066069
11.66755864	1.390819376
11.67530192	1.391572489
11.68304416	1.392325409
11.69078537	1.393078187
11.69852553	1.393830803
11.70626465	1.394583243
11.71400271	1.395335558
11.72173972	1.396087695
11.72947566	1.396839732
11.73721054	1.397591626
11.74494435	1.398343335
11.75267708	1.399094827
11.76040873	1.399846083
11.76813929	1.400597202
11.77586876	1.401348152
11.78359714	1.402098967
11.79132442	1.402849636
11.79905059	1.403600125
11.80677565	1.404350595
11.8144996	1.405101112
11.82222243	1.405851487
11.82994413	1.406601662
11.83766471	1.407351641
11.84538415	1.408101615
11.85310245	1.408851514
11.86081961	1.409601347
11.86853563	1.410350876
11.87625049	1.411100556
11.88396419	1.411849989
11.89167673	1.412599193
11.89938811	1.413348005
11.90709831	1.414096859
11.91480734	1.414845329
11.92251518	1.415593484
11.93022184	1.416341689
11.93792731	1.417089593
11.94563159	1.417837275
11.95333466	1.418584474
11.96103653	1.419332131
11.96873719	1.420079488
11.97643663	1.420826587
11.98413486	1.421573257
11.99183186	1.422320089
11.99952763	1.423066638
12.00722217	1.423812676
12.01491548	1.424559136
12.02260754	1.425305047
12.03029835	1.426050781
12.03798791	1.426796595
12.04567621	1.427542037
12.05336325	1.428287294
12.06104902	1.42903218
12.06873353	1.429777307
12.07641675	1.43052199
12.0840987	1.431266499
12.09177936	1.432010765
12.09945873	1.432754821
12.1071368	1.433498585
12.11481358	1.434242023
12.12248905	1.434985188
12.13016321	1.435727955
12.13783606	1.436470471
12.14550759	1.437212656
12.15317779	1.437954498
12.16084667	1.438695847
12.16851422	1.439436649
12.17618042	1.440176795
12.18384529	1.440915959
12.19150881	1.441654767
12.19917097	1.442392938
12.20683178	1.443130918
12.21449123	1.443868469
12.22214931	1.444606656
12.22980603	1.445344516
12.23746136	1.446082359
12.24511532	1.446820063
12.25276789	1.447557432
12.26041907	1.448295311
12.26806886	1.449032807
12.27571725	1.449770163
12.28336423	1.450507381
12.29100981	1.451244417
12.29865397	1.451981393
12.30629672	1.452718239
12.31393804	1.453454927
12.32157794	1.454191333
12.3292164	1.454927527
12.33685343	1.455663466
12.34448902	1.456399097
12.35212315	1.457134713
12.35975584	1.457870061
12.36738708	1.458604913
12.37501685	1.459340041
12.38264516	1.46007468
12.390272	1.460808827
12.39789736	1.461543241
12.40552125	1.462277292
12.41314365	1.463011008
12.42076456	1.46374488
12.42838398	1.464478363
12.4360019	1.465211619
12.44361832	1.465944589
12.45123323	1.466677304
12.45884663	1.467409769
12.46645852	1.468141996
12.47406888	1.468873968
12.48167771	1.469605586
12.48928502	1.47033663
12.49689079	1.471068019
12.50449502	1.471798858
12.5120977	1.472529226
12.51969884	1.473259768
12.52729842	1.473990056
12.53489644	1.474720117
12.5424929	1.475449558
12.55008779	1.476179298
12.55768111	1.476908486
12.56527285	1.477637423
12.57286301	1.478366058
12.58045158	1.4790944
12.58803856	1.47982248
12.59562394	1.480550228
12.60320772	1.481277707
12.6107899	1.482004876
12.61837046	1.482731838
12.62594941	1.483458532
12.63352674	1.484185009
12.64110245	1.484911176
12.64867653	1.485637107
12.65624897	1.486362506
12.66381977	1.487088297
12.67138894	1.487813532
12.67895645	1.488538505
12.68652231	1.489263285
12.69408652	1.489987916
12.70164906	1.490712376
12.70920994	1.491436634
12.71676914	1.492160829
12.72432667	1.492884903
12.73188252	1.493608835
12.73943669	1.494332522
12.74698916	1.495055955
12.75453994	1.495779193
12.76208902	1.496502189
12.7696364	1.497224765
12.77718207	1.497947308
12.78472602	1.498669432
12.79226826	1.49939098
12.79980878	1.500112868
12.80734757	1.500834105
12.81488463	1.501555243
12.82241995	1.502276029
12.82995353	1.502996301
12.83748536	1.503716913
12.84501545	1.504436746
12.85254378	1.505156737
12.86007035	1.505876281
12.86759515	1.506595585
12.87511819	1.507314653
12.88263945	1.508033186
12.89015894	1.508751995
12.89767664	1.509469994
12.90519256	1.510187956
12.91270668	1.51090546
12.92021901	1.511622688
12.92772954	1.512339659
12.93523826	1.513056032
12.94274517	1.513772631
12.95025026	1.51448839
12.95775354	1.515204419
12.96525499	1.515919694
12.97275461	1.516634897
12.9802524	1.517349635
12.98774834	1.518064085
12.99524245	1.518778228
13.00273471	1.519492063
13.01022512	1.520205581
13.01771367	1.520918796
13.02520036	1.521631725
13.03268518	1.522344151
13.04016813	1.523056574
13.04764921	1.523768311
13.05512841	1.524480392
13.06260572	1.525191655
13.07008114	1.525903207
13.07755467	1.52661389
13.0850263	1.527324812
13.09249603	1.528034889
13.09996385	1.528745276
13.10742976	1.5294548
13.11489375	1.530164614
13.12235583	1.530873816
13.12981597	1.531582826
13.13727419	1.532291479
13.14473047	1.532999838
13.15218481	1.533707926
13.1596372	1.534415646
13.16708765	1.535123021
13.17453614	1.535830052
13.18198268	1.536536906
13.18942725	1.537243346
13.19686985	1.537949803
13.20431049	1.538655431
13.21174914	1.539361179
13.21918582	1.540066132
13.22662051	1.540771327
13.23405321	1.54147594
13.24148391	1.542180095
13.24891262	1.542884187
13.25633932	1.543587609
13.26376401	1.544290821
13.27118669	1.544993785
13.27860736	1.545696078
13.286026	1.546398352
13.29344261	1.547100315
13.30085719	1.547801606
13.30826974	1.548502626
13.31568024	1.549203575
13.3230887	1.549903934
13.33049511	1.550603811
13.33789947	1.5513036
13.34530176	1.552002959
13.352702	1.552702017
13.36010016	1.553400462
13.36749625	1.554099072
13.37489027	1.554797035
13.3822822	1.555494648
13.38967205	1.556191718
13.39705981	1.556888565
13.40444547	1.557585339
13.41182903	1.55828147
13.41921049	1.558977272
13.42658984	1.55967278
13.43396707	1.560368003
13.44134219	1.561062859
13.44871518	1.561757392
13.45608605	1.56245159
13.46345479	1.563145423
13.47082138	1.563838952
13.47818584	1.564532105
13.48554815	1.565224898
13.49290832	1.565917401
13.50026632	1.566609502
13.50762217	1.567301374
13.51497586	1.567992889
13.52232738	1.568684105
13.52967672	1.569374919
13.53702389	1.57006519
13.54436887	1.570755281
13.55171167	1.571445023
13.55905228	1.572134575
13.5663907	1.572823582
13.57372691	1.573512192
13.58106092	1.574200487
13.58839272	1.574888255
13.59572231	1.575575872
13.60304968	1.5762632
13.61037482	1.576949898
13.61769774	1.577636483
13.62501843	1.578322739
13.63233688	1.57900843
13.6396531	1.579693828
13.64696706	1.580378772
13.65427878	1.581063598
13.66158824	1.581747633
13.66889545	1.582431625
13.67620039	1.583114926
13.68350306	1.583797777
13.69080347	1.584480534
13.69810159	1.585162875
13.70539744	1.585844824
13.712691	1.586526325
13.71998227	1.587207464
13.72727124	1.587888317
13.73455792	1.58856858
13.74184229	1.589248442
13.74912435	1.589927775
13.7564041	1.590606811
13.76368154	1.591285223
13.77095665	1.591963836
13.77822944	1.592641794
13.7854999	1.593319416
13.79276802	1.593996499
13.8000338	1.594673457
13.80729724	1.595349626
13.81455833	1.596026102
13.82181706	1.596701886
13.82907344	1.597377627
13.83632746	1.598054109
13.84357911	1.598728644
13.85082839	1.599403381
13.8580753	1.600077455
13.86531982	1.600751241
13.87256197	1.601424553
13.87980172	1.602097168
13.88703908	1.602770068
13.89427404	1.603442194
13.9015066	1.604113964
13.90873675	1.60478506
13.9159645	1.60545629
13.92318982	1.606126843
13.93041273	1.606797006
13.93763322	1.607466305
13.94485127	1.608135989
13.95206689	1.608804874
13.95928007	1.609473229
13.96649081	1.610141281
13.97369911	1.610809203
13.98090495	1.611476542
13.98810834	1.61214305
13.99530927	1.612809848
14.00250773	1.613475924
14.00970373	1.614141455
14.01689725	1.614801473
14.02408829	1.615466438
14.03127685	1.616131015
14.03846293	1.616795026
14.04564651	1.617458925
14.0528276	1.618122248
14.06000619	1.618785214
14.06718228	1.619447799
14.07435585	1.620110016
14.08152692	1.620771446
14.08869546	1.621433126
14.09586149	1.622094156
14.10302498	1.62275467
14.11018595	1.623415084
14.11734438	1.624074916
14.12450027	1.624734168
14.13165362	1.625393281
14.13880442	1.62605182
14.14595266	1.62671001
14.15309835	1.627368082
14.16024148	1.628025674
14.16738204	1.628682469
14.17452003	1.629339536
14.18165545	1.629995866
14.18878828	1.630651614
14.19591853	1.631307238
14.2030462	1.631961814
14.21017127	1.632617223
14.21729374	1.633271193
14.22441362	1.633925729
14.23153089	1.634579323
14.23864554	1.635232831
14.24575759	1.635886001
14.25286701	1.63653802
14.25997381	1.63719095
14.26707799	1.637842293
14.27417953	1.638494457
14.28127843	1.639145277
14.2883747	1.639796515
14.29546832	1.640447163
14.30255929	1.641096907
14.3096476	1.641747542
14.31673326	1.642397416
14.32381626	1.643046742
14.33089659	1.643696315
14.33797424	1.644345502
14.34504922	1.644994027
14.35212152	1.64564269
14.35919114	1.646290847
14.36625807	1.646938566
14.3733223	1.647587425
14.38038384	1.648235666
14.38744268	1.648883319
14.3944988	1.64953105
14.40155222	1.650177985
14.40860293	1.650824631
14.41565091	1.651470664
14.42269617	1.652116366
14.4297387	1.652761625
14.4367785	1.653406349
14.44381557	1.65405064
14.45084989	1.654694359
14.45788147	1.655337542
14.46491029	1.655980211
14.47193637	1.656622153
14.47895968	1.657263301
14.48598023	1.657903784
14.49299802	1.65854337
14.50001303	1.659182397
14.50702527	1.659820717
14.51403473	1.660458318
14.5210414	1.661095387
14.52804529	1.661731796
14.53504638	1.66236701
14.54204468	1.663001365
14.54904017	1.663635006
14.55603286	1.664268534
14.56302273	1.664902008
14.5700098	1.66553537
14.57699404	1.666168505
14.58397546	1.666801192
14.59095405	1.667433515
14.59792982	1.668065267
14.60490274	1.668696679
14.61187283	1.669327688
14.61884007	1.669958152
14.62580446	1.67058819
14.632766	1.671217564
14.63972468	1.671846552
14.6466805	1.672475067
14.65363345	1.673103137
14.66058353	1.673730723
14.66753074	1.674357776
14.67447507	1.674984438
14.68141651	1.675610593
14.68835507	1.676236286
14.69529073	1.676861475
14.7022235	1.677486137
14.70915337	1.678110394
14.71608034	1.678734089
14.72300439	1.679357395
14.72992553	1.679980112
14.73684376	1.680602422
14.74375906	1.681224317
14.75067144	1.681845828
14.75758089	1.682466924
14.7644874	1.683087507
14.77139097	1.683707681
14.7782916	1.684327321
14.78518928	1.68494662
14.79208402	1.685565326
14.79897579	1.68618363
14.80586461	1.686801338
14.81275046	1.687418594
14.81963334	1.688035285
14.82651325	1.688651542
14.83339018	1.689267284
14.84026413	1.689882583
14.8471351	1.690497474
14.85400308	1.691111854
14.86086806	1.691725814
14.86773004	1.692338976
14.87458902	1.692952349
14.881445	1.693564883
14.88829796	1.694176662
14.89514791	1.694788445
14.90199484	1.69539954
14.90883874	1.696009836
14.91567962	1.696619939
14.92251747	1.697229037
14.92935228	1.697838418
14.93618405	1.6984469
14.94301277	1.699054591
14.94983844	1.699662569
14.95666107	1.70026954
14.96348063	1.700876315
14.97029713	1.701482452
14.97711057	1.702087639
14.98392094	1.702693208
14.99072823	1.703297708
14.99753245	1.70390225
15.00433358	1.704506178
15.01113162	1.705109348
15.01792658	1.705712681
15.02471844	1.706315126
15.0315072	1.706916761
15.03829285	1.707518665
15.0450754	1.708119735
15.05185484	1.708720458
15.05863116	1.709320836
15.06540436	1.709920529
15.07217444	1.710519713
15.07894139	1.711118225
15.0857052	1.711715916
15.09246588	1.712313603
15.09922342	1.712910443
15.10597781	1.713506676
15.11272905	1.714102499
15.11947714	1.714697753
15.12622207	1.715292434
15.13296384	1.715886733
15.13970244	1.716480423
15.14643787	1.7170738
15.15317013	1.717666585
15.15989921	1.718258891
15.16662511	1.71885073
15.17334782	1.719441734
15.18006734	1.720032914
15.18678366	1.720623273
15.19349678	1.72121308
15.2002067	1.721802408
15.20691342	1.72239123
15.21361692	1.722979498
15.22031721	1.723567645
15.22701427	1.724155273
15.23370811	1.724742662
15.24039873	1.725329323
15.24708611	1.725915622
15.25377025	1.726501557
15.26045116	1.727086786
15.26712882	1.727671676
15.27380323	1.728256944
15.28047439	1.728842449
15.28714229	1.729427068
15.29380693	1.73001124
15.3004683	1.7305946
15.3071264	1.731177117
15.31378124	1.731759086
15.32043279	1.732340592
15.32708106	1.732921382
15.33372605	1.733501645
15.34036774	1.734081413
15.34700614	1.734660572
15.35364125	1.735239551
15.36027305	1.735817836
15.36690155	1.736395773
15.37352673	1.736973096
15.3801486	1.737550157
15.38676715	1.738126627
15.39338238	1.738702825
15.39999429	1.73927826
15.40660286	1.7398535
15.41320809	1.740428034
15.41980999	1.741002255
15.42640855	1.741575828
15.43300376	1.742149118
15.43959561	1.742721874
15.44618411	1.743294142
15.45276926	1.743866086
15.45935103	1.744437705
15.46592945	1.745008603
15.47250449	1.745578966
15.47907615	1.74614883
15.48564444	1.746718127
15.49220934	1.74728714
15.49877085	1.747855405
15.50532897	1.748423571
15.5118837	1.748990738
15.51843502	1.749557798
15.52498295	1.750123891
15.53152746	1.750689919
15.53806856	1.751254935
15.54460625	1.751819759
15.55114052	1.752383931
15.55767136	1.752947509
15.56419877	1.753510376
15.57072276	1.754073082
15.5772433	1.754634889
15.58376041	1.755196503
15.59027407	1.755757112
15.59678429	1.756317602
15.60329105	1.756877139
15.60979435	1.757436564
15.6162942	1.757994963
15.62279058	1.758553262
15.62928349	1.759110503
15.63577293	1.759667706
15.6422589	1.760223851
15.64874138	1.760780059
15.65522038	1.761335142
15.66169589	1.761890331
15.66816791	1.762444373
15.67463644	1.762998422
15.68110146	1.763551369
15.68756298	1.764104186
15.69402099	1.764656024
15.70047549	1.765207741
15.70692647	1.765758509
15.71337393	1.766309195
15.71981787	1.766858761
15.72625828	1.767408383
15.73269516	1.767956861
15.7391285	1.768505337
15.7455583	1.769052838
15.75198456	1.769600155
15.75840727	1.770146446
15.76482643	1.770692688
15.77124203	1.771237891
15.77765407	1.771783098
15.78406255	1.772327122
15.79046746	1.772871172
15.7968688	1.773414074
15.80326657	1.77395707
15.80966075	1.774496404
15.81605135	1.775038503
15.82243837	1.775577319
15.82882179	1.776118389
15.83520162	1.776658405
15.84157784	1.777198415
15.84795047	1.777737361
15.85431948	1.77827641
15.86068489	1.778814308
15.86704668	1.77935228
15.87340486	1.779889145
15.8797594	1.780425992
15.88611033	1.780961778
15.89245762	1.781497604
15.89880128	1.782032277
15.9051413	1.782566863
15.91147767	1.783100464
15.9178104	1.783634014
15.92413948	1.78416636
15.93046491	1.784698682
15.93678668	1.785229944
15.94310479	1.785761208
15.94941923	1.786291255
15.95573	1.786821394
15.96203709	1.787350563
15.96834051	1.787879519
15.97464025	1.788406977
15.98093631	1.788934058
15.98722867	1.789460493
15.99351734	1.789986995
15.99980232	1.790512416
16.00608359	1.791037959
16.01236116	1.791562388
16.01863502	1.792086802
16.02490517	1.792610215
16.0311716	1.793133795
16.03743431	1.793656181
16.0436933	1.794178569
16.04994856	1.794699829
16.05620008	1.795221063
16.06244788	1.795741129
16.06869193	1.796261286
16.07493224	1.796780315
16.0811688	1.797299369
16.08740161	1.797817256
16.09363067	1.798335244
16.09985597	1.798851979
16.1060775	1.799368837
16.11229527	1.799884482
16.11850927	1.80040015
16.1247195	1.800914573
16.13092595	1.80142911
16.13712861	1.801942474
16.14332749	1.802455802
16.14952258	1.802967966
16.15571388	1.803480197
16.16190138	1.803991306
16.16808508	1.804502549
16.17426498	1.805012745
16.18044106	1.805522591
16.18661334	1.806032107
16.1927818	1.806540502
16.19894644	1.807049031
16.20510725	1.807556305
16.21126424	1.808063475
16.2174174	1.80856973
16.22356672	1.80907546
16.2297122	1.809580961
16.23585384	1.810085349
16.24199164	1.810589957
16.24812558	1.811093368
16.25425567	1.811596506
16.26038191	1.812099229
16.26650428	1.812600854
16.27262278	1.813102616
16.27873742	1.813603094
16.28484818	1.814103305
16.29095507	1.81460326
16.29705808	1.815101979
16.3031572	1.815600734
16.30925243	1.816098318
16.31534378	1.816595693
16.32143123	1.817093014
16.32751477	1.817589178
16.33359442	1.81808545
16.33967016	1.818580531
16.34574199	1.819075219
16.3518099	1.81956983
16.3578739	1.820063239
16.36393397	1.820556401
16.36999012	1.821049347
16.37604234	1.821541026
16.38209063	1.82203254
16.38813498	1.822523566
16.39417539	1.823013711
16.40021186	1.823503811
16.40624438	1.82399274
16.41227295	1.824481272
16.41829756	1.824969599
16.42431821	1.825456637
16.4303349	1.825943326
16.43634763	1.826429947
16.44235638	1.826915292
16.44836116	1.827400392
16.45436197	1.827885468
16.46035879	1.828369055
16.46635163	1.828852466
16.47234047	1.829335228
16.47832533	1.829817412
16.48430619	1.830298763
16.49028305	1.830779665
16.49625591	1.831260206
16.50222476	1.831739505
16.5081896	1.832218536
16.51415043	1.832697193
16.52010723	1.833174585
16.52606002	1.833651902
16.53200878	1.834128896
16.53795351	1.834605663
16.54389421	1.835081245
16.54983087	1.835556639
16.5557635	1.836031859
16.56169207	1.836506285
16.56761661	1.836979837
16.57353709	1.837453267
16.57945351	1.837926441
16.58536588	1.838398585
16.59127418	1.838870133
16.59717842	1.83934125
16.60307859	1.839811951
16.60897469	1.840282462
16.61486671	1.840751721
16.62075465	1.841220979
16.62663851	1.841689889
16.63251828	1.842158575
16.63839396	1.842626019
16.64426554	1.84309276
16.65013303	1.843559502
16.65599641	1.844025973
16.66185569	1.844491065
16.66771086	1.844955561
16.67356192	1.845420134
16.67940886	1.845884044
16.68525168	1.846347728
16.69109038	1.846810439
16.69692494	1.847272461
16.70275538	1.847734082
16.70858169	1.848195588
16.71440385	1.848655804
16.72022188	1.849115475
16.72603576	1.849574981
16.73184549	1.850034333
16.73765107	1.850492092
16.74345249	1.850949895
16.74924975	1.851407263
16.75504285	1.851864404
16.76083179	1.852320001
16.76661655	1.852775843
16.77239714	1.853231997
16.77817355	1.853688323
16.78394578	1.854141378
16.78971383	1.854594623
16.79547769	1.855048239
16.80123736	1.855501384
16.80699283	1.855952865
16.8127441	1.856403548
16.81849118	1.856853415
16.82423404	1.857301251
16.8299727	1.857749222
16.83570714	1.858197155
16.84143737	1.858644701
16.84716338	1.859092404
16.85288516	1.859541263
16.85860272	1.859990684
16.86431604	1.860438278
16.87002514	1.860883893
16.87572999	1.861326914
16.88143061	1.861768362
16.88712697	1.862207933
16.8928191	1.862648635
16.89850697	1.863090504
16.90419058	1.863533634
16.90986994	1.863975698
16.91554503	1.864417629
16.92121586	1.86485847
16.92688242	1.865298611
16.9325447	1.865736767
16.93820271	1.86617503
16.94385644	1.866612923
16.94950589	1.867051417
16.95515105	1.867488383
16.96079192	1.867925384
16.9664285	1.86836166
16.97206078	1.868797519
16.97768876	1.869231597
16.98331244	1.869665091
16.98893181	1.870098074
16.99454687	1.870530124
17.00015761	1.870961732
17.00576403	1.871391356
17.01136614	1.871820778
17.01696392	1.872249726
17.02255737	1.872678531
17.02814649	1.873105518
17.03373127	1.873532696
17.03931172	1.873959259
17.04488783	1.874385774
17.04057097	1.874196249

==> Plots/unst_cfdM0p3_nasa.dat <==
0.09962357   0.30206805
0.29043354   0.30561617
1.40349169   0.39571689
1.74535955   0.41728336
2.76036258   0.51598021
3.94308152   0.62739679
4.24019990   0.65222799
5.22393129   0.75023493
5.51783165   0.77566805
6.66248224   0.89080685
6.87337747   0.90643103
7.72828095   0.99471658
8.00763673   1.01807851
8.96036150   1.11798764
9.23862604   1.14127217
10.16903386   1.23733983
10.45636466   1.26116410
11.41727369   1.36128600
11.69927960   1.38320955
12.68115589   1.48462663
12.94749481   1.50445808
13.93122620   1.60367588
14.20896071   1.62457036
15.26527472   1.72590743
15.54993077   1.74703961
16.56914284   1.83680355
16.86888430   1.85914654
18.03576064   1.94635252
18.38557892   1.96344801
19.61111111   1.97107438
20.00000000   2.11157025

20.00000000   2.11157025
19.94444444   1.93388430
19.66666667   1.47933884
19.50000000   1.02479339
19.38888889   0.84297521
19.11111111   0.90909091
19.05555556   1.07851240
18.77777778   1.23140496
18.61111111   1.26446281
18.11111111   1.23140496
17.83333333   1.25206612
16.77777778   1.14462810
15.50000000   1.01239669
13.94444444   0.91322314
12.00000000   0.90495868
10.33333333   0.94214876
9.94444444   0.95867769
8.33333333   0.95454545
7.50000000   0.94628099
6.55555556   0.90082645
6.11111111   0.87603306
4.94444444   0.79752066
4.50000000   0.75619835
3.33333333   0.66115702
2.00000000   0.53305785
0.83333333   0.41322314
0.05555556   0.30578512
1.05555556   0.43388430
2.27777778   0.55785124



==> Plots/unst_expM0p3_nasa.dat <==
0.18386168   0.18705101
0.47731581   0.19300945
0.79057361   0.22280164
1.14799249   0.25001904
1.49270314   0.27955959
1.80731119   0.30702188
2.13542172   0.33977693
2.47748483   0.36672086
2.82447516   0.40007123
3.17431927   0.43241197
3.48432058   0.46205588
3.78812663   0.49051888
4.11218641   0.51987565
4.44637307   0.55366687
4.65228605   0.57878016
4.90613289   0.60148334
5.23343327   0.62953384
5.53804947   0.66160628
5.99944888   0.72432540
6.34819893   0.74856094
6.68419776   0.77661078
6.98437946   0.80765738
7.64443808   0.87461817
7.96277916   0.91083955
8.24034802   0.93804346
8.53920315   0.96921068
8.81677201   0.99722343
9.10952942   1.02954289
9.41994459   1.05820129
9.72091347   1.09335070
10.03565818   1.12043923
10.34095661   1.15184768
10.64199109   1.18136547
10.97884271   1.21292771
11.33189732   1.24752043
11.64495613   1.27875157
11.99980160   1.31507513
12.27849301   1.34039086
12.56001995   1.36854066
12.84559764   1.39676685
13.17733252   1.42887890
13.48433653   1.45920180
13.81291610   1.49105533
14.14439515   1.51948576
14.44969358   1.55663774
14.77756583   1.58120435
15.13793484   1.61206729
15.49285746   1.64519883
15.85327752   1.67817895
16.13480446   1.70723861
16.48379192   1.73495820
16.81330464   1.76368827
17.17861809   1.79622750
17.55864215   1.82814254
17.89080343   1.85521333
18.23039108   1.88360185
18.61812577   1.90753210
18.94980380   1.93731947
19.31059036   1.94789466
19.65193334   1.92824431
19.79205062   1.89993845
19.97491292   1.96404078

19.97297297   1.98165138
19.97297297   1.85779817
19.97297297   1.63761468
19.91891892   1.34403670
19.86486486   1.02752294
19.64864865   1.17889908
19.48648649   1.24770642
19.27027027   1.28440367
19.05405405   1.26605505
18.89189189   1.24311927
18.78378378   1.21100917
18.62162162   1.17431193
18.40540541   1.12385321
18.13513514   1.06422018
17.81081081   1.01834862
17.59459459   0.98165138
17.10810811   0.94495413
16.51351351   0.91743119
16.24324324   0.90825688
15.91891892   0.90825688
15.32432432   0.90825688
14.94594595   0.89449541
14.51351351   0.88073394
14.02702703   0.86697248
13.59459459   0.87614679
13.27027027   0.87614679
13.00000000   0.87614679
12.45945946   0.87614679
11.81081081   0.88532110
11.32432432   0.88990826
10.62162162   0.87614679
9.70270270   0.86697248
9.10810811   0.86697248
8.45945946   0.84862385
7.81081081   0.83944954
7.43243243   0.82568807
6.94594595   0.80275229
6.56756757   0.77522936
6.13513514   0.74770642
5.59459459   0.70183486
5.05405405   0.66513761
4.62162162   0.62385321
4.08108108   0.58715596
3.43243243   0.52752294
2.94594595   0.47706422
2.35135135   0.43119266
1.81081081   0.38073394
1.27027027   0.32568807
0.78378378   0.27522936
0.45945946   0.22935780
0.18918919   0.18348624


